Defining Expertise: Applications to Treatment Effect Estimation

Decision-makers are often experts of their domain and take actions based on their domain knowledge. Doctors, for instance, may prescribe treatments by predicting the likely outcome of each available treatment. Actions of an expert thus naturally encode part of their domain knowledge, and can help make inferences within the same domain: Knowing doctors try to prescribe the best treatment for their patients, we can tell treatments prescribed more frequently are likely to be more effective. Yet in machine learning, the fact that most decision-makers are experts is often overlooked, and "expertise" is seldom leveraged as an inductive bias. This is especially true for the literature on treatment effect estimation, where often the only assumption made about actions is that of overlap. In this paper, we argue that expertise - particularly the type of expertise the decision-makers of a domain are likely to have - can be informative in designing and selecting methods for treatment effect estimation. We formally define two types of expertise, predictive and prognostic, and demonstrate empirically that: (i) the prominent type of expertise in a domain significantly influences the performance of different methods in treatment effect estimation, and (ii) it is possible to predict the type of expertise present in a dataset, which can provide a quantitative basis for model selection.

==> figures/appendix/linear_news/pred/beta-balancing-lower.dat <==
0.023884873961931986 -0.18294353158614254
0.05279755048649174 -0.17869859477868233
0.1205720557210742 -0.1557361086908766
0.1987763992947587 -0.1446112795632501
0.2690958015746825 -0.13279056950146498
0.3331834472750768 -0.1216805717339193
0.39162635826017533 -0.11454948692224688
0.4337833428023497 -0.11134899966359528
0.47953963395151933 -0.11145766064705301


==> figures/appendix/linear_news/pred/beta-balancing-upper.dat <==
0.023884873961931986 -0.15671245068296455
0.05279755048649174 -0.15861567991873016
0.1205720557210742 -0.13336036501495827
0.1987763992947587 -0.11586547405067882
0.2690958015746825 -0.10795606005490396
0.3331834472750768 -0.09672724201117353
0.39162635826017533 -0.09419645802371816
0.4337833428023497 -0.08722237678893115
0.47953963395151933 -0.08899618782255495


==> figures/appendix/linear_news/pred/beta-balancing.dat <==
0.023884873961931986 -0.16982799113455355
0.05279755048649174 -0.16865713734870624
0.1205720557210742 -0.14454823685291743
0.1987763992947587 -0.13023837680696446
0.2690958015746825 -0.12037331477818447
0.3331834472750768 -0.10920390687254641
0.39162635826017533 -0.10437297247298252
0.4337833428023497 -0.09928568822626321
0.47953963395151933 -0.10022692423480398


==> figures/appendix/linear_news/pred/beta-policyaware-lower.dat <==
0.023884873961931986 0.01209089107735699
0.05279755048649174 0.0032740875680704
0.1205720557210742 0.020671573165315524
0.1987763992947587 0.0330373690805147
0.2690958015746825 0.044287781479947566
0.3331834472750768 0.05277231673296797
0.39162635826017533 0.06051366485345338
0.4337833428023497 0.06077008359089442
0.47953963395151933 0.061128495919520236


==> figures/appendix/linear_news/pred/beta-policyaware-upper.dat <==
0.023884873961931986 0.03629862694211001
0.05279755048649174 0.019718546558939086
0.1205720557210742 0.03773908918784628
0.1987763992947587 0.05725099591123278
0.2690958015746825 0.06374532142957583
0.3331834472750768 0.07257175456839682
0.39162635826017533 0.07603472075949612
0.4337833428023497 0.08226447058943845
0.47953963395151933 0.07908862705169636


==> figures/appendix/linear_news/pred/beta-policyaware.dat <==
0.023884873961931986 0.0241947590097335
0.05279755048649174 0.011496317063504744
0.1205720557210742 0.0292053311765809
0.1987763992947587 0.04514418249587374
0.2690958015746825 0.054016551454761697
0.3331834472750768 0.0626720356506824
0.39162635826017533 0.06827419280647475
0.4337833428023497 0.07151727709016643
0.47953963395151933 0.0701085614856083


==> figures/appendix/linear_news/pred/beta-propensity-lower.dat <==
0.023884873961931986 0.02423391943659787
0.05279755048649174 0.016152405323986777
0.1205720557210742 0.00105096510081928
0.1987763992947587 -0.02059607172300803
0.2690958015746825 -0.042393974411628614
0.3331834472750768 -0.05544408922910262
0.39162635826017533 -0.0579223204275492
0.4337833428023497 -0.0658499616479025
0.47953963395151933 -0.07035002410363686


==> figures/appendix/linear_news/pred/beta-propensity-upper.dat <==
0.023884873961931986 0.045436052218663724
0.05279755048649174 0.029258494755947613
0.1205720557210742 0.015337707123594266
0.1987763992947587 0.0009140160070732605
0.2690958015746825 -0.021779309019139804
0.3331834472750768 -0.0335647383259323
0.39162635826017533 -0.03921379174084038
0.4337833428023497 -0.0450616142285013
0.47953963395151933 -0.049295345068276986


==> figures/appendix/linear_news/pred/beta-propensity.dat <==
0.023884873961931986 0.034834985827630796
0.05279755048649174 0.022705450039967195
0.1205720557210742 0.008194336112206773
0.1987763992947587 -0.009841027857967385
0.2690958015746825 -0.03208664171538421
0.3331834472750768 -0.04450441377751746
0.39162635826017533 -0.04856805608419479
0.4337833428023497 -0.0554557879382019
0.47953963395151933 -0.05982268458595692


==> figures/appendix/linear_news/pred/d-balancing-lower.dat <==
0.11977669653679417 -0.008279052128276582
0.12970936989517573 -0.0073156335683396525
0.15076567185071055 -0.004603050158528977
0.17258227731802195 -0.020285969857799867
0.18253276174329872 -0.020774264414229072
0.21591053806060004 -0.015701105326744066
0.2363156681866746 -0.025942785554413456
0.26836488176341144 -0.026374448335790952
0.2990557190807959 -0.01820462435007884
0.3861218035865347 -0.04701653435291374
0.47953963395151933 -0.11145766064705301


==> figures/appendix/linear_news/pred/d-balancing-upper.dat <==
0.11977669653679417 0.0018723865492681914
0.12970936989517573 0.002615449830417016
0.15076567185071055 0.0028856188138094555
0.17258227731802195 -0.0062337955721622935
0.18253276174329872 -0.010500892050923773
0.21591053806060004 -0.00670475922178038
0.2363156681866746 -0.012843231033902766
0.26836488176341144 -0.015093051680883098
0.2990557190807959 -0.0040526519405863215
0.3861218035865347 -0.026782676898238152
0.47953963395151933 -0.08899618782255495


==> figures/appendix/linear_news/pred/d-balancing.dat <==
0.11977669653679417 -0.0032033327895041957
0.12970936989517573 -0.002350091868961318
0.15076567185071055 -0.0008587156723597611
0.17258227731802195 -0.01325988271498108
0.18253276174329872 -0.015637578232576423
0.21591053806060004 -0.011202932274262223
0.2363156681866746 -0.01939300829415811
0.26836488176341144 -0.020733750008337024
0.2990557190807959 -0.01112863814533258
0.3861218035865347 -0.03689960562557595
0.47953963395151933 -0.10022692423480398


==> figures/appendix/linear_news/pred/d-policyaware-lower.dat <==
0.11977669653679417 0.017414711557927995
0.12970936989517573 0.01146763003020529
0.15076567185071055 0.013492099480843903
0.17258227731802195 0.015323178292446943
0.18253276174329872 0.016260447687841562
0.21591053806060004 0.005426750886533276
0.2363156681866746 0.013375676675895396
0.26836488176341144 0.011088287781053661
0.2990557190807959 0.01315613254231498
0.3861218035865347 0.018592617999197748
0.47953963395151933 0.061128495919520236


==> figures/appendix/linear_news/pred/d-policyaware-upper.dat <==
0.11977669653679417 0.029886433440975455
0.12970936989517573 0.020311318643900587
0.15076567185071055 0.022783694262000016
0.17258227731802195 0.024571201511880796
0.18253276174329872 0.029355681297422356
0.21591053806060004 0.014261708360997122
0.2363156681866746 0.024568184254977962
0.26836488176341144 0.018378218228512697
0.2990557190807959 0.019794084320808848
0.3861218035865347 0.03117749499517412
0.47953963395151933 0.07908862705169636


==> figures/appendix/linear_news/pred/d-policyaware.dat <==
0.11977669653679417 0.023650572499451725
0.12970936989517573 0.01588947433705294
0.15076567185071055 0.01813789687142196
0.17258227731802195 0.01994718990216387
0.18253276174329872 0.02280806449263196
0.21591053806060004 0.009844229623765199
0.2363156681866746 0.01897193046543668
0.26836488176341144 0.014733253004783179
0.2990557190807959 0.016475108431561913
0.3861218035865347 0.024885056497185934
0.47953963395151933 0.0701085614856083


==> figures/appendix/linear_news/pred/d-propensity-lower.dat <==
0.11977669653679417 0.027649815171616104
0.12970936989517573 0.007329799276859571
0.15076567185071055 0.0013086622463962753
0.17258227731802195 -0.010765768264335077
0.18253276174329872 0.005550321069281928
0.21591053806060004 0.012018062147113364
0.2363156681866746 0.007306285535005175
0.26836488176341144 -0.005611402678305757
0.2990557190807959 0.003849819398326286
0.3861218035865347 -0.025815518110829015
0.47953963395151933 -0.07035002410363686


==> figures/appendix/linear_news/pred/d-propensity-upper.dat <==
0.11977669653679417 0.0489938187301726
0.12970936989517573 0.0373348232825749
0.15076567185071055 0.032307176722858634
0.17258227731802195 0.023151581193896112
0.18253276174329872 0.036135171037724303
0.21591053806060004 0.03788775925578302
0.2363156681866746 0.0341142050690642
0.26836488176341144 0.023040575618656592
0.2990557190807959 0.02730223657923335
0.3861218035865347 0.0006269573354949418
0.47953963395151933 -0.049295345068276986


==> figures/appendix/linear_news/pred/d-propensity.dat <==
0.11977669653679417 0.03832181695089435
0.12970936989517573 0.022332311279717233
0.15076567185071055 0.016807919484627454
0.17258227731802195 0.006192906464780518
0.18253276174329872 0.020842746053503114
0.21591053806060004 0.024952910701448193
0.2363156681866746 0.020710245302034688
0.26836488176341144 0.008714586470175418
0.2990557190807959 0.015576027988779818
0.3861218035865347 -0.012594280387667037
0.47953963395151933 -0.05982268458595692


==> figures/appendix/linear_news/pred/expbeta-balancing-lower.dat <==
0.023884873961931986 0.0045845700574749255
0.05279755048649174 0.004616055731614721
0.1205720557210742 0.005162208856727831
0.1987763992947587 0.005871200395069918
0.2690958015746825 0.005184347551867273
0.3331834472750768 0.005808760287109426
0.39162635826017533 0.0070927957775332225
0.4337833428023497 0.00590601770021504
0.47953963395151933 0.0065753133290321385


==> figures/appendix/linear_news/pred/expbeta-balancing-upper.dat <==
0.023884873961931986 0.005877324343964442
0.05279755048649174 0.006131490433998493
0.1205720557210742 0.007154933319107335
0.1987763992947587 0.008772731206047346
0.2690958015746825 0.0073542806273676625
0.3331834472750768 0.008667128241910665
0.39162635826017533 0.010069643316371087
0.4337833428023497 0.00933884032820004
0.47953963395151933 0.01096275407484116


==> figures/appendix/linear_news/pred/expbeta-balancing.dat <==
0.023884873961931986 0.005230947200719684
0.05279755048649174 0.005373773082806607
0.1205720557210742 0.006158571087917583
0.1987763992947587 0.007321965800558632
0.2690958015746825 0.006269314089617468
0.3331834472750768 0.0072379442645100454
0.39162635826017533 0.008581219546952155
0.4337833428023497 0.00762242901420754
0.47953963395151933 0.008769033701936648


==> figures/appendix/linear_news/pred/expbeta-baseline-lower.dat <==
0.023884873961931986 0.019762419242167553
0.05279755048649174 0.04380566171194072
0.1205720557210742 0.10092294895337357
0.1987763992947587 0.15214000509151987
0.2690958015746825 0.20524330948418354
0.3331834472750768 0.2347001400445763
0.39162635826017533 0.28005505729290775
0.4337833428023497 0.2740144949825924
0.47953963395151933 0.3090376940102079


==> figures/appendix/linear_news/pred/expbeta-baseline-upper.dat <==
0.023884873961931986 0.023182735716326647
0.05279755048649174 0.04967903157067737
0.1205720557210742 0.10942807096699435
0.1987763992947587 0.17149316628043504
0.2690958015746825 0.22929250222190753
0.3331834472750768 0.2634721279356412
0.39162635826017533 0.3065564760399148
0.4337833428023497 0.32757926464439674
0.47953963395151933 0.35859962654149596


==> figures/appendix/linear_news/pred/expbeta-baseline.dat <==
0.023884873961931986 0.0214725774792471
0.05279755048649174 0.046742346641309045
0.1205720557210742 0.10517550996018396
0.1987763992947587 0.16181658568597745
0.2690958015746825 0.21726790585304553
0.3331834472750768 0.24908613399010873
0.39162635826017533 0.2933057666664113
0.4337833428023497 0.30079687981349457
0.47953963395151933 0.33381866027585194


==> figures/appendix/linear_news/pred/expbeta-policyaware-lower.dat <==
0.023884873961931986 0.02489672798380158
0.05279755048649174 0.04748778109672017
0.1205720557210742 0.1090108109342059
0.1987763992947587 0.18104341681485656
0.2690958015746825 0.24396260134695802
0.3331834472750768 0.2984458958717298
0.39162635826017533 0.34723588279332696
0.4337833428023497 0.3840757180260224
0.47953963395151933 0.42548873526795344


==> figures/appendix/linear_news/pred/expbeta-policyaware-upper.dat <==
0.023884873961931986 0.02687842755864515
0.05279755048649174 0.05238558671079944
0.1205720557210742 0.1172108020096795
0.1987763992947587 0.19149989356681726
0.2690958015746825 0.2527301164658187
0.3331834472750768 0.3093701395420256
0.39162635826017533 0.3610748952334627
0.4337833428023497 0.402047174523608
0.47953963395151933 0.4396796325477819


==> figures/appendix/linear_news/pred/expbeta-policyaware.dat <==
0.023884873961931986 0.025887577771223365
0.05279755048649174 0.049936683903759806
0.1205720557210742 0.1131108064719427
0.1987763992947587 0.1862716551908369
0.2690958015746825 0.24834635890638837
0.3331834472750768 0.3039080177068777
0.39162635826017533 0.35415538901339483
0.4337833428023497 0.3930614462748152
0.47953963395151933 0.4325841839078677


==> figures/appendix/linear_news/pred/expbeta-propensity-lower.dat <==
0.023884873961931986 0.021452855305050436
0.05279755048649174 0.046390216101166774
0.1205720557210742 0.10410908243967472
0.1987763992947587 0.16441197795174292
0.2690958015746825 0.1986764117196647
0.3331834472750768 0.20292630076374563
0.39162635826017533 0.21039096201059726
0.4337833428023497 0.18888826271291656
0.47953963395151933 0.1759090045349849


==> figures/appendix/linear_news/pred/expbeta-propensity-upper.dat <==
0.023884873961931986 0.023742596324301028
0.05279755048649174 0.05231067755488506
0.1205720557210742 0.11351221037249877
0.1987763992947587 0.17694784141956796
0.2690958015746825 0.21274621051761863
0.3331834472750768 0.22602686875788452
0.39162635826017533 0.23778944894434484
0.4337833428023497 0.21992177364992763
0.47953963395151933 0.21255257621414583


==> figures/appendix/linear_news/pred/expbeta-propensity.dat <==
0.023884873961931986 0.022597725814675732
0.05279755048649174 0.04935044682802592
0.1205720557210742 0.10881064640608674
0.1987763992947587 0.17067990968565544
0.2690958015746825 0.20571131111864166
0.3331834472750768 0.21447658476081508
0.39162635826017533 0.22409020547747105
0.4337833428023497 0.2044050181814221
0.47953963395151933 0.19423079037456537


==> figures/appendix/linear_news/pred/expd-balancing-lower.dat <==
0.11977669653679417 0.005686753147465839
0.12970936989517573 0.005209633827366407
0.15076567185071055 0.006433046655308069
0.17258227731802195 0.005828951561068642
0.18253276174329872 0.006134312576593748
0.21591053806060004 0.005181631801240344
0.2363156681866746 0.0058276986132053815
0.26836488176341144 0.005809053920722111
0.2990557190807959 0.005886528565649364
0.3861218035865347 0.006653245418244923
0.47953963395151933 0.006575313329032139


==> figures/appendix/linear_news/pred/expd-balancing-upper.dat <==
0.11977669653679417 0.007634900351681559
0.12970936989517573 0.006821320209504676
0.15076567185071055 0.008614453756850158
0.17258227731802195 0.008441733993561585
0.18253276174329872 0.008905753033598151
0.21591053806060004 0.008492471458784278
0.2363156681866746 0.008864362148020404
0.26836488176341144 0.008452074814764999
0.2990557190807959 0.009912678906512264
0.3861218035865347 0.013731195681470963
0.47953963395151933 0.01096275407484116


==> figures/appendix/linear_news/pred/expd-balancing.dat <==
0.11977669653679417 0.006660826749573699
0.12970936989517573 0.006015477018435541
0.15076567185071055 0.007523750206079114
0.17258227731802195 0.0071353427773151136
0.18253276174329872 0.007520032805095949
0.21591053806060004 0.006837051630012311
0.2363156681866746 0.007346030380612893
0.26836488176341144 0.007130564367743555
0.2990557190807959 0.007899603736080814
0.3861218035865347 0.010192220549857942
0.47953963395151933 0.008769033701936648


==> figures/appendix/linear_news/pred/expd-baseline-lower.dat <==
0.11977669653679417 0.06229264452481753
0.12970936989517573 0.06499500519075445
0.15076567185071055 0.07598124589607722
0.17258227731802195 0.08307952165078228
0.18253276174329872 0.08091195055772998
0.21591053806060004 0.10152700816131809
0.2363156681866746 0.10965727374643973
0.26836488176341144 0.1319627903406785
0.2990557190807959 0.13890421649464996
0.3861218035865347 0.21184807191103927
0.47953963395151933 0.3090376940102079


==> figures/appendix/linear_news/pred/expd-baseline-upper.dat <==
0.11977669653679417 0.07280002301328829
0.12970936989517573 0.07479832845174013
0.15076567185071055 0.08453585958466854
0.17258227731802195 0.09850008408771142
0.18253276174329872 0.09667117698600089
0.21591053806060004 0.12387344092819526
0.2363156681866746 0.12977651693185552
0.26836488176341144 0.15102174112972597
0.2990557190807959 0.16046103539523587
0.3861218035865347 0.2453933509121454
0.47953963395151933 0.358599626541496


==> figures/appendix/linear_news/pred/expd-baseline.dat <==
0.11977669653679417 0.06754633376905292
0.12970936989517573 0.06989666682124729
0.15076567185071055 0.08025855274037288
0.17258227731802195 0.09078980286924684
0.18253276174329872 0.08879156377186542
0.21591053806060004 0.11270022454475667
0.2363156681866746 0.11971689533914763
0.26836488176341144 0.14149226573520224
0.2990557190807959 0.14968262594494292
0.3861218035865347 0.22862071141159232
0.47953963395151933 0.33381866027585194


==> figures/appendix/linear_news/pred/expd-policyaware-lower.dat <==
0.11977669653679417 0.13535823345992887
0.12970936989517573 0.1450400999896803
0.15076567185071055 0.16323821181214576
0.17258227731802195 0.18468744027590075
0.18253276174329872 0.1988425437490636
0.21591053806060004 0.23266367884547207
0.2363156681866746 0.24873029331958094
0.26836488176341144 0.2772576072615183
0.2990557190807959 0.2986401623906395
0.3861218035865347 0.3674378996278195
0.47953963395151933 0.42548873526795344


==> figures/appendix/linear_news/pred/expd-policyaware-upper.dat <==
0.11977669653679417 0.15823879851364933
0.12970936989517573 0.16550139250411158
0.15076567185071055 0.18765498162610222
0.17258227731802195 0.21284690469357784
0.18253276174329872 0.2222103602526205
0.21591053806060004 0.2606710443870445
0.2363156681866746 0.27173821742906923
0.26836488176341144 0.29619957654739365
0.2990557190807959 0.3152867917651838
0.3861218035865347 0.3932241157841608
0.47953963395151933 0.4396796325477819


==> figures/appendix/linear_news/pred/expd-policyaware.dat <==
0.11977669653679417 0.1467985159867891
0.12970936989517573 0.15527074624689594
0.15076567185071055 0.175446596719124
0.17258227731802195 0.1987671724847393
0.18253276174329872 0.21052645200084205
0.21591053806060004 0.2466673616162583
0.2363156681866746 0.2602342553743251
0.26836488176341144 0.286728591904456
0.2990557190807959 0.30696347707791166
0.3861218035865347 0.3803310077059901
0.47953963395151933 0.4325841839078677


==> figures/appendix/linear_news/pred/expd-propensity-lower.dat <==
0.11977669653679417 0.046632451717318994
0.12970936989517573 0.04509704504094548
0.15076567185071055 0.054163180009350394
0.17258227731802195 0.06149670495745094
0.18253276174329872 0.0630450577699759
0.21591053806060004 0.07428793888184963
0.2363156681866746 0.07929693870549012
0.26836488176341144 0.08992612752899991
0.2990557190807959 0.09808962077967912
0.3861218035865347 0.12719770413772832
0.47953963395151933 0.17590900453498493


==> figures/appendix/linear_news/pred/expd-propensity-upper.dat <==
0.11977669653679417 0.05699798710711151
0.12970936989517573 0.055454323399894055
0.15076567185071055 0.0675765320772272
0.17258227731802195 0.07463063633317597
0.18253276174329872 0.07977318652123286
0.21591053806060004 0.09267391281098021
0.2363156681866746 0.09722486845263606
0.26836488176341144 0.10465224188873747
0.2990557190807959 0.11301608191881353
0.3861218035865347 0.15456918649439008
0.47953963395151933 0.21255257621414583


==> figures/appendix/linear_news/pred/expd-propensity.dat <==
0.11977669653679417 0.05181521941221525
0.12970936989517573 0.05027568422041977
0.15076567185071055 0.0608698560432888
0.17258227731802195 0.06806367064531345
0.18253276174329872 0.07140912214560438
0.21591053806060004 0.08348092584641492
0.2363156681866746 0.0882609035790631
0.26836488176341144 0.09728918470886869
0.2990557190807959 0.10555285134924633
0.3861218035865347 0.1408834453160592
0.47953963395151933 0.19423079037456537


==> figures/appendix/linear_news/prog/beta-balancing-lower.dat <==
0.016979067680428693 -0.013900500593206817
0.0272617376387784 -0.010126328037739097
0.04685110454106074 -0.008910152166691443
0.06613588591662035 -0.009985480344014488
0.0790660821897812 -0.009174218286060676
0.09071146680017154 -0.0075785755581492045
0.0994547000663227 -0.00978897369161381
0.10726333112546675 -0.005544162566541722
0.11088446057617261 -0.006429263824357521


==> figures/appendix/linear_news/prog/beta-balancing-upper.dat <==
0.016979067680428693 -0.006795930812106113
0.0272617376387784 0.01798550452229889
0.04685110454106074 0.03389762404130305
0.06613588591662035 0.04308140397460173
0.0790660821897812 0.045973119233760254
0.09071146680017154 0.050960083446518846
0.0994547000663227 0.04828363599034155
0.10726333112546675 0.05278964348069141
0.11088446057617261 0.053274838464196325


==> figures/appendix/linear_news/prog/beta-balancing.dat <==
0.016979067680428693 -0.010348215702656465
0.0272617376387784 0.003929588242279897
0.04685110454106074 0.012493735937305805
0.06613588591662035 0.01654796181529362
0.0790660821897812 0.018399450473849787
0.09071146680017154 0.02169075394418482
0.0994547000663227 0.01924733114936387
0.10726333112546675 0.023622740457074843
0.11088446057617261 0.023422787319919404


==> figures/appendix/linear_news/prog/beta-policyaware-lower.dat <==
0.016979067680428693 -0.0033133806259520674
0.0272617376387784 -0.006403309071065412
0.04685110454106074 -0.013751421376263952
0.06613588591662035 -0.01667904704829566
0.0790660821897812 -0.021626584521620938
0.09071146680017154 -0.023132779493302308
0.0994547000663227 -0.027302296579688648
0.10726333112546675 -0.025370236519264587
0.11088446057617261 -0.02664252632773505


==> figures/appendix/linear_news/prog/beta-policyaware-upper.dat <==
0.016979067680428693 0.0005885207044584622
0.0272617376387784 -0.0003043043036464292
0.04685110454106074 -0.0029596202044395916
0.06613588591662035 -0.0038144774541775065
0.0790660821897812 -0.004796096104187764
0.09071146680017154 -0.0029636927027255552
0.0994547000663227 -0.006804479123576705
0.10726333112546675 0.0005674553704018894
0.11088446057617261 -0.0031655740705618836


==> figures/appendix/linear_news/prog/beta-policyaware.dat <==
0.016979067680428693 -0.0013624299607468027
0.0272617376387784 -0.0033538066873559204
0.04685110454106074 -0.008355520790351772
0.06613588591662035 -0.010246762251236585
0.0790660821897812 -0.013211340312904352
0.09071146680017154 -0.013048236098013932
0.0994547000663227 -0.017053387851632677
0.10726333112546675 -0.012401390574431348
0.11088446057617261 -0.014904050199148467


==> figures/appendix/linear_news/prog/beta-propensity-lower.dat <==
0.016979067680428693 -0.0006642148182597808
0.0272617376387784 -0.0028953873631493475
0.04685110454106074 -0.007701429587911369
0.06613588591662035 -0.011639759810341276
0.0790660821897812 -0.009445748555943805
0.09071146680017154 -0.01705839756357471
0.0994547000663227 -0.019446212666243554
0.10726333112546675 -0.02142207285536115
0.11088446057617261 -0.025559609349802028


==> figures/appendix/linear_news/prog/beta-propensity-upper.dat <==
0.016979067680428693 0.0017371664537964371
0.0272617376387784 0.0008278519127300143
0.04685110454106074 -0.0011284305291306739
0.06613588591662035 -0.00539442613051987
0.0790660821897812 0.00020921006781611778
0.09071146680017154 -0.0053288394751932365
0.0994547000663227 -0.004425956853611957
0.10726333112546675 -0.0017504321175333196
0.11088446057617261 -0.004483676005006706


==> figures/appendix/linear_news/prog/beta-propensity.dat <==
0.016979067680428693 0.0005364758177683282
0.0272617376387784 -0.0010337677252096667
0.04685110454106074 -0.004414930058521021
0.06613588591662035 -0.008517092970430573
0.0790660821897812 -0.004618269244063844
0.09071146680017154 -0.011193618519383974
0.0994547000663227 -0.011936084759927756
0.10726333112546675 -0.011586252486447235
0.11088446057617261 -0.015021642677404367


==> figures/appendix/linear_news/prog/d-balancing-lower.dat <==
0.07296686135587158 0.008118782253897013
0.0774862014598499 -0.012201526759448881
0.083865211132787 -0.0339190096880125
0.09099683049315235 -0.04312608614712397
0.09759386669399044 -0.025485302487297936
0.11088446057617261 -0.006429263824357521
0.11698266293935583 -0.0068092539594977256
0.126668639213922 -0.03420897483372356
0.13652201011059928 -0.016627361600560636
0.16204387689193606 -0.08080916242615775
0.2407087278536693 -0.195339651643994


==> figures/appendix/linear_news/prog/d-balancing-upper.dat <==
0.07296686135587158 0.04854558098955705
0.0774862014598499 0.032386886629391244
0.083865211132787 0.018022571844943887
0.09099683049315235 0.012836107626309183
0.09759386669399044 0.03336484586451696
0.11088446057617261 0.053274838464196325
0.11698266293935583 0.05054427106736841
0.126668639213922 0.031127134853080603
0.13652201011059928 0.04226410561195075
0.16204387689193606 -0.007886535593224664
0.2407087278536693 -0.18176944864486752


==> figures/appendix/linear_news/prog/d-balancing.dat <==
0.07296686135587158 0.028332181621727032
0.0774862014598499 0.010092679934971182
0.083865211132787 -0.007948218921534305
0.09099683049315235 -0.015144989260407393
0.09759386669399044 0.003939771688609511
0.11088446057617261 0.023422787319919404
0.11698266293935583 0.021867508553935343
0.126668639213922 -0.0015409199903214765
0.13652201011059928 0.012818372005695055
0.16204387689193606 -0.04434784900969121
0.2407087278536693 -0.18855455014443076


==> figures/appendix/linear_news/prog/d-policyaware-lower.dat <==
0.07296686135587158 -0.020353598825992615
0.0774862014598499 -0.018064896590765177
0.083865211132787 -0.01079496429787265
0.09099683049315235 -0.015972950687915138
0.09759386669399044 -0.02158034503124113
0.11088446057617261 -0.02664252632773505
0.11698266293935583 -0.03062010077909679
0.126668639213922 -0.03074859619162298
0.13652201011059928 -0.04010918263905247
0.16204387689193606 -0.022453058196618754
0.2407087278536693 0.017352957128380767


==> figures/appendix/linear_news/prog/d-policyaware-upper.dat <==
0.07296686135587158 -0.00917023346115953
0.0774862014598499 -0.0011144709070349378
0.083865211132787 0.003577769831823874
0.09099683049315235 0.005787474993159142
0.09759386669399044 -0.0019732803962051113
0.11088446057617261 -0.0031655740705618836
0.11698266293935583 -0.00974284501837523
0.126668639213922 -0.005764110121217792
0.13652201011059928 -0.013538375195111668
0.16204387689193606 0.005232450608501799
0.2407087278536693 0.02835244604090953


==> figures/appendix/linear_news/prog/d-policyaware.dat <==
0.07296686135587158 -0.014761916143576073
0.0774862014598499 -0.009589683748900058
0.083865211132787 -0.0036085972330243883
0.09099683049315235 -0.0050927378473779985
0.09759386669399044 -0.01177681271372312
0.11088446057617261 -0.014904050199148467
0.11698266293935583 -0.02018147289873601
0.126668639213922 -0.018256353156420387
0.13652201011059928 -0.02682377891708207
0.16204387689193606 -0.008610303794058477
0.2407087278536693 0.022852701584645148


==> figures/appendix/linear_news/prog/d-propensity-lower.dat <==
0.07296686135587158 -0.0195072647419769
0.0774862014598499 -0.01649121605743755
0.083865211132787 -0.011362557093009689
0.09099683049315235 -0.017136237573142133
0.09759386669399044 -0.019398758887458727
0.11088446057617261 -0.025559609349802028
0.11698266293935583 -0.02695696676822628
0.126668639213922 -0.018912414021131353
0.13652201011059928 -0.03182610647465193
0.16204387689193606 -0.023025553486111024
0.2407087278536693 -0.01822337094323528


==> figures/appendix/linear_news/prog/d-propensity-upper.dat <==
0.07296686135587158 -0.008232427860502725
0.0774862014598499 -0.00013596577305097397
0.083865211132787 0.0024738858398820505
0.09099683049315235 0.0025157654904101453
0.09759386669399044 -0.0028917216651227085
0.11088446057617261 -0.004483676005006706
0.11698266293935583 -0.007100685054041439
0.126668639213922 0.0022704596983543768
0.13652201011059928 -0.011556283726476773
0.16204387689193606 0.0006964709355198589
0.2407087278536693 -0.008302043550408193


==> figures/appendix/linear_news/prog/d-propensity.dat <==
0.07296686135587158 -0.013869846301239813
0.0774862014598499 -0.008313590915244261
0.083865211132787 -0.00444433562656382
0.09099683049315235 -0.007310236041365994
0.09759386669399044 -0.011145240276290718
0.11088446057617261 -0.015021642677404367
0.11698266293935583 -0.01702882591113386
0.126668639213922 -0.008320977161388488
0.13652201011059928 -0.021691195100564352
0.16204387689193606 -0.011164541275295582
0.2407087278536693 -0.013262707246821737


==> figures/appendix/linear_news/prog/expbeta-balancing-lower.dat <==
0.016979067680428693 0.0013700042513917312
0.0272617376387784 0.0017241485876957317
0.04685110454106074 0.0017846466638950322
0.06613588591662035 0.0015484626658141447
0.0790660821897812 0.002239391342702652
0.09071146680017154 0.0019786423721962305
0.0994547000663227 0.0018660596883428215
0.10726333112546675 0.0023688124963259795
0.11088446057617261 0.001766632052209255


==> figures/appendix/linear_news/prog/expbeta-balancing-upper.dat <==
0.016979067680428693 0.0022694003059192122
0.0272617376387784 0.0027476990969756863
0.04685110454106074 0.002632551139997426
0.06613588591662035 0.0028114098190337392
0.0790660821897812 0.003036488575497387
0.09071146680017154 0.0031094232566576995
0.0994547000663227 0.0030233612970519165
0.10726333112546675 0.003298231022454656
0.11088446057617261 0.0030019761628462815


==> figures/appendix/linear_news/prog/expbeta-balancing.dat <==
0.016979067680428693 0.0018197022786554718
0.0272617376387784 0.002235923842335709
0.04685110454106074 0.002208598901946229
0.06613588591662035 0.002179936242423942
0.0790660821897812 0.0026379399591000196
0.09071146680017154 0.002544032814426965
0.0994547000663227 0.002444710492697369
0.10726333112546675 0.002833521759390318
0.11088446057617261 0.0023843041075277682


==> figures/appendix/linear_news/prog/expbeta-baseline-lower.dat <==
0.016979067680428693 0.012660719840627487
0.0272617376387784 0.02110322339936244
0.04685110454106074 0.03770467799063425
0.06613588591662035 0.04920146766581375
0.0790660821897812 0.05670745644865679
0.09071146680017154 0.06205089062011655
0.0994547000663227 0.06317613310892625
0.10726333112546675 0.0647562635081008
0.11088446057617261 0.0651095542093305


==> figures/appendix/linear_news/prog/expbeta-baseline-upper.dat <==
0.016979067680428693 0.015386399727785235
0.0272617376387784 0.024096328076702363
0.04685110454106074 0.043470273282407365
0.06613588591662035 0.05689319358174884
0.0790660821897812 0.06618415643475412
0.09071146680017154 0.07017251964706094
0.0994547000663227 0.07237183814463971
0.10726333112546675 0.07695350343414166
0.11088446057617261 0.07603842670830614


==> figures/appendix/linear_news/prog/expbeta-baseline.dat <==
0.016979067680428693 0.014023559784206361
0.0272617376387784 0.0225997757380324
0.04685110454106074 0.040587475636520806
0.06613588591662035 0.053047330623781294
0.0790660821897812 0.061445806441705456
0.09071146680017154 0.06611170513358874
0.0994547000663227 0.06777398562678298
0.10726333112546675 0.07085488347112123
0.11088446057617261 0.07057399045881832


==> figures/appendix/linear_news/prog/expbeta-policyaware-lower.dat <==
0.016979067680428693 0.01502822113256198
0.0272617376387784 0.02396114836414185
0.04685110454106074 0.04403567560158581
0.06613588591662035 0.0630414429216886
0.0790660821897812 0.07760330673609026
0.09071146680017154 0.08725368141377667
0.0994547000663227 0.09690465755902966
0.10726333112546675 0.10478843458408166
0.11088446057617261 0.1071187775849597


==> figures/appendix/linear_news/prog/expbeta-policyaware-upper.dat <==
0.016979067680428693 0.01630346795840335
0.0272617376387784 0.027252459062662125
0.04685110454106074 0.05117704542586591
0.06613588591662035 0.07158344512986255
0.0790660821897812 0.08793645512670226
0.09071146680017154 0.1005241864604325
0.0994547000663227 0.11054943873871709
0.10726333112546675 0.12031162270977266
0.11088446057617261 0.1254916146847942


==> figures/appendix/linear_news/prog/expbeta-policyaware.dat <==
0.016979067680428693 0.015665844545482664
0.0272617376387784 0.025606803713401988
0.04685110454106074 0.04760636051372586
0.06613588591662035 0.06731244402577558
0.0790660821897812 0.08276988093139626
0.09071146680017154 0.09388893393710458
0.0994547000663227 0.10372704814887337
0.10726333112546675 0.11255002864692716
0.11088446057617261 0.11630519613487696


==> figures/appendix/linear_news/prog/expbeta-propensity-lower.dat <==
0.016979067680428693 0.015683930945171485
0.0272617376387784 0.024447110924857875
0.04685110454106074 0.03751590725873683
0.06613588591662035 0.04513559635213014
0.0790660821897812 0.04846673044349309
0.09071146680017154 0.051931871235345525
0.0994547000663227 0.051994290859392576
0.10726333112546675 0.05304621101132076
0.11088446057617261 0.05305420026000677


==> figures/appendix/linear_news/prog/expbeta-propensity-upper.dat <==
0.016979067680428693 0.017452527722563286
0.0272617376387784 0.027247714375642575
0.04685110454106074 0.04342234984948171
0.06613588591662035 0.053129535270542656
0.0790660821897812 0.05869583771622308
0.09071146680017154 0.061139887320705466
0.0994547000663227 0.06258580860690913
0.10726333112546675 0.06656298690404786
0.11088446057617261 0.06370769042337142


==> figures/appendix/linear_news/prog/expbeta-propensity.dat <==
0.016979067680428693 0.016568229333867385
0.0272617376387784 0.025847412650250225
0.04685110454106074 0.04046912855410927
0.06613588591662035 0.0491325658113364
0.0790660821897812 0.053581284079858085
0.09071146680017154 0.056535879278025496
0.0994547000663227 0.057290049733150855
0.10726333112546675 0.05980459895768431
0.11088446057617261 0.0583809453416891


==> figures/appendix/linear_news/prog/expd-balancing-lower.dat <==
0.07296686135587158 0.001443526482766933
0.0774862014598499 0.0014561689600159529
0.083865211132787 0.002301133733913686
0.09099683049315235 0.0019025681856342132
0.09759386669399044 0.0021963253627880013
0.11088446057617261 0.001766632052209255
0.11698266293935583 0.001947081948188644
0.126668639213922 0.0016906018700654844
0.13652201011059928 0.0019911433496226883
0.16204387689193606 0.0023006669159306107
0.2407087278536693 0.0015249788624419178


==> figures/appendix/linear_news/prog/expd-balancing-upper.dat <==
0.07296686135587158 0.0022151149515266806
0.0774862014598499 0.002467716309805204
0.083865211132787 0.0034139368531282198
0.09099683049315235 0.0031136232244073003
0.09759386669399044 0.0030112490064616235
0.11088446057617261 0.0030019761628462815
0.11698266293935583 0.0030780725929872776
0.126668639213922 0.0024907912939236857
0.13652201011059928 0.0031259997268809196
0.16204387689193606 0.004081926268207826
0.2407087278536693 0.002655592534240261


==> figures/appendix/linear_news/prog/expd-balancing.dat <==
0.07296686135587158 0.001829320717146807
0.0774862014598499 0.0019619426349105785
0.083865211132787 0.002857535293520953
0.09099683049315235 0.0025080957050207567
0.09759386669399044 0.002603787184624812
0.11088446057617261 0.0023843041075277682
0.11698266293935583 0.0025125772705879607
0.126668639213922 0.002090696581994585
0.13652201011059928 0.0025585715382518037
0.16204387689193606 0.0031912965920692185
0.2407087278536693 0.0020902856983410893


==> figures/appendix/linear_news/prog/expd-baseline-lower.dat <==
0.07296686135587158 0.04400042723609358
0.0774862014598499 0.04417053849482189
0.083865211132787 0.050394841746959136
0.09099683049315235 0.05424154181913406
0.09759386669399044 0.05708966615728858
0.11088446057617261 0.0651095542093305
0.11698266293935583 0.07028318600757262
0.126668639213922 0.07392777940326535
0.13652201011059928 0.08085778214484653
0.16204387689193606 0.09968695483036585
0.2407087278536693 0.16746951382486613


==> figures/appendix/linear_news/prog/expd-baseline-upper.dat <==
0.07296686135587158 0.05295532125246004
0.0774862014598499 0.05388977864230373
0.083865211132787 0.059147046872563946
0.09099683049315235 0.06407599822521885
0.09759386669399044 0.06785606521336403
0.11088446057617261 0.07603842670830614
0.11698266293935583 0.08011230565993593
0.126668639213922 0.08302444082049847
0.13652201011059928 0.0911418207077635
0.16204387689193606 0.11178223347068766
0.2407087278536693 0.18765329084141882


==> figures/appendix/linear_news/prog/expd-baseline.dat <==
0.07296686135587158 0.048477874244276804
0.0774862014598499 0.049030158568562805
0.083865211132787 0.05477094430976154
0.09099683049315235 0.05915877002217646
0.09759386669399044 0.062472865685326305
0.11088446057617261 0.07057399045881832
0.11698266293935583 0.07519774583375427
0.126668639213922 0.07847611011188191
0.13652201011059928 0.085999801426305
0.16204387689193606 0.10573459415052676
0.2407087278536693 0.17756140233314247


==> figures/appendix/linear_news/prog/expd-policyaware-lower.dat <==
0.07296686135587158 0.06719310922617325
0.0774862014598499 0.07005230388431402
0.083865211132787 0.07996331727002502
0.09099683049315235 0.0848584704837965
0.09759386669399044 0.09164022114237134
0.11088446057617261 0.1071187775849597
0.11698266293935583 0.11206029182720527
0.126668639213922 0.1220933516403899
0.13652201011059928 0.13023019646293993
0.16204387689193606 0.14768208002004993
0.2407087278536693 0.23325658590467374


==> figures/appendix/linear_news/prog/expd-policyaware-upper.dat <==
0.07296686135587158 0.08184851583703032
0.0774862014598499 0.08492180873981801
0.083865211132787 0.09248040048545862
0.09099683049315235 0.09911213048683508
0.09759386669399044 0.10772578821914312
0.11088446057617261 0.1254916146847942
0.11698266293935583 0.12634920160409627
0.126668639213922 0.13505085987052384
0.13652201011059928 0.1470714555871048
0.16204387689193606 0.16856268153098097
0.2407087278536693 0.2530569150925489


==> figures/appendix/linear_news/prog/expd-policyaware.dat <==
0.07296686135587158 0.07452081253160178
0.0774862014598499 0.07748705631206602
0.083865211132787 0.08622185887774182
0.09099683049315235 0.09198530048531578
0.09759386669399044 0.09968300468075723
0.11088446057617261 0.11630519613487696
0.11698266293935583 0.11920474671565076
0.126668639213922 0.12857210575545686
0.13652201011059928 0.13865082602502238
0.16204387689193606 0.15812238077551546
0.2407087278536693 0.24315675049861132


==> figures/appendix/linear_news/prog/expd-propensity-lower.dat <==
0.07296686135587158 0.03513552167066362
0.0774862014598499 0.03410779304868961
0.083865211132787 0.04000149499431691
0.09099683049315235 0.04177663903668154
0.09759386669399044 0.043880575534819444
0.11088446057617261 0.05305420026000677
0.11698266293935583 0.05294948571483262
0.126668639213922 0.05721820850569591
0.13652201011059928 0.06180962019515388
0.16204387689193606 0.07784932999365946
0.2407087278536693 0.11455655621691967


==> figures/appendix/linear_news/prog/expd-propensity-upper.dat <==
0.07296686135587158 0.04496139117789307
0.0774862014598499 0.04339500771031176
0.083865211132787 0.04984863729022836
0.09099683049315235 0.05304871861558863
0.09759386669399044 0.05606913308597608
0.11088446057617261 0.06370769042337142
0.11698266293935583 0.0635738919441135
0.126668639213922 0.06623183378938086
0.13652201011059928 0.07195541440584544
0.16204387689193606 0.09301832444114334
0.2407087278536693 0.142073560565211


==> figures/appendix/linear_news/prog/expd-propensity.dat <==
0.07296686135587158 0.040048456424278345
0.0774862014598499 0.038751400379500686
0.083865211132787 0.04492506614227264
0.09099683049315235 0.04741267882613509
0.09759386669399044 0.04997485431039776
0.11088446057617261 0.0583809453416891
0.11698266293935583 0.058261688829473066
0.126668639213922 0.06172502114753838
0.13652201011059928 0.06688251730049966
0.16204387689193606 0.08543382721740139
0.2407087278536693 0.12831505839106533


==> figures/appendix/nonlinear_tcga/pred/beta-balancing-lower.dat <==
0.01742027002910656 -0.13368540990787237
0.056204751144570034 -0.1872109795922452
0.14580875491988643 -0.1937772539820031
0.2320760343172728 -0.19152659336596656
0.3192480541303702 -0.19406375333215975
0.391933195175013 -0.1878653470593758
0.4517107355816853 -0.19263466702893672
0.5083510985646822 -0.19064310213413457
0.55003376145835 -0.18911824847216338


==> figures/appendix/nonlinear_tcga/pred/beta-balancing-upper.dat <==
0.01742027002910656 -0.12197881744716499
0.056204751144570034 -0.16442167919292022
0.14580875491988643 -0.1696943519966779
0.2320760343172728 -0.16644668929677198
0.3192480541303702 -0.1664252805181493
0.391933195175013 -0.16254794561154207
0.4517107355816853 -0.1641555460672573
0.5083510985646822 -0.1633077810642051
0.55003376145835 -0.15979937560198434


==> figures/appendix/nonlinear_tcga/pred/beta-balancing.dat <==
0.01742027002910656 -0.12783211367751868
0.056204751144570034 -0.1758163293925827
0.14580875491988643 -0.1817358029893405
0.2320760343172728 -0.17898664133136927
0.3192480541303702 -0.18024451692515453
0.391933195175013 -0.17520664633545893
0.4517107355816853 -0.178395106548097
0.5083510985646822 -0.17697544159916984
0.55003376145835 -0.17445881203707386


==> figures/appendix/nonlinear_tcga/pred/beta-policyaware-lower.dat <==
0.01742027002910656 0.0021719064054158883
0.056204751144570034 -0.009029845308400208
0.14580875491988643 -0.00656110570458656
0.2320760343172728 -0.007102964831738795
0.3192480541303702 -0.0030978624415227605
0.391933195175013 0.0007431107039714731
0.4517107355816853 -0.0004924704389786877
0.5083510985646822 0.0032734294100571232
0.55003376145835 0.0038760373503799895


==> figures/appendix/nonlinear_tcga/pred/beta-policyaware-upper.dat <==
0.01742027002910656 0.007881838687969515
0.056204751144570034 -0.004332529448990929
0.14580875491988643 -0.0019300529896868397
0.2320760343172728 0.002507733548827956
0.3192480541303702 0.005622179951877993
0.391933195175013 0.009246055880477229
0.4517107355816853 0.008345712323907677
0.5083510985646822 0.012895392688891368
0.55003376145835 0.012615797378596241


==> figures/appendix/nonlinear_tcga/pred/beta-policyaware.dat <==
0.01742027002910656 0.0050268725466927015
0.056204751144570034 -0.006681187378695569
0.14580875491988643 -0.0042455793471367
0.2320760343172728 -0.0022976156414554194
0.3192480541303702 0.0012621587551776164
0.391933195175013 0.004994583292224351
0.4517107355816853 0.003926620942464495
0.5083510985646822 0.008084411049474246
0.55003376145835 0.008245917364488115


==> figures/appendix/nonlinear_tcga/pred/beta-propensity-lower.dat <==
0.01742027002910656 0.011732869965139456
0.056204751144570034 0.00738159239289198
0.14580875491988643 0.0011219944922637817
0.2320760343172728 -0.002103452935946399
0.3192480541303702 -0.009983407187372145
0.391933195175013 -0.020726642265892346
0.4517107355816853 -0.03549207716579863
0.5083510985646822 -0.04718523397733835
0.55003376145835 -0.05989680100948599


==> figures/appendix/nonlinear_tcga/pred/beta-propensity-upper.dat <==
0.01742027002910656 0.016105719535879
0.056204751144570034 0.01328441946503862
0.14580875491988643 0.00707924928744349
0.2320760343172728 0.0051255286484398355
0.3192480541303702 -0.002519194567211638
0.391933195175013 -0.011886299606710775
0.4517107355816853 -0.02457207388911725
0.5083510985646822 -0.03164202238338031
0.55003376145835 -0.04339721938892282


==> figures/appendix/nonlinear_tcga/pred/beta-propensity.dat <==
0.01742027002910656 0.013919294750509228
0.056204751144570034 0.0103330059289653
0.14580875491988643 0.004100621889853636
0.2320760343172728 0.0015110378562467185
0.3192480541303702 -0.0062513008772918915
0.391933195175013 -0.01630647093630156
0.4517107355816853 -0.030032075527457937
0.5083510985646822 -0.03941362818035933
0.55003376145835 -0.0516470101992044


==> figures/appendix/nonlinear_tcga/pred/d-balancing-lower.dat <==
0.09504787647303724 -0.003242282584523427
0.1018981666885945 -0.02467485520119041
0.13131296726082967 -0.03498997773246082
0.15909398231800434 -0.04289845037889284
0.1736489322922262 -0.04149100574436333
0.21787410402776689 -0.04563771435033115
0.2600802790225115 -0.06214058641829232
0.30305850167018245 -0.07901985252258065
0.38714797423507175 -0.056909154044024746
0.4429397084055376 -0.07893885299360526
0.55003376145835 -0.18911824847216338


==> figures/appendix/nonlinear_tcga/pred/d-balancing-upper.dat <==
0.09504787647303724 0.02929632551208683
0.1018981666885945 0.007088170436598856
0.13131296726082967 -0.002123016844004833
0.15909398231800434 -0.004665392991535653
0.1736489322922262 -0.002868196472235969
0.21787410402776689 -0.005143163626146675
0.2600802790225115 -0.016198877798456045
0.30305850167018245 -0.02892554298849468
0.38714797423507175 -0.003165551246088607
0.4429397084055376 -0.018481285588149793
0.55003376145835 -0.15979937560198434


==> figures/appendix/nonlinear_tcga/pred/d-balancing.dat <==
0.09504787647303724 0.013027021463781702
0.1018981666885945 -0.008793342382295777
0.13131296726082967 -0.018556497288232825
0.15909398231800434 -0.023781921685214247
0.1736489322922262 -0.02217960110829965
0.21787410402776689 -0.025390438988238912
0.2600802790225115 -0.03916973210837418
0.30305850167018245 -0.05397269775553767
0.38714797423507175 -0.030037352645056675
0.4429397084055376 -0.048710069290877525
0.55003376145835 -0.17445881203707386


==> figures/appendix/nonlinear_tcga/pred/d-policyaware-lower.dat <==
0.09504787647303724 0.008894598736035821
0.1018981666885945 -0.0010713743050882216
0.13131296726082967 0.006204154318588071
0.15909398231800434 0.007225494265271502
0.1736489322922262 0.009011688635741526
0.21787410402776689 0.006792577355633999
0.2600802790225115 -0.000557270988420362
0.30305850167018245 0.003173779912981077
0.38714797423507175 0.0012789151227770319
0.4429397084055376 -0.002077193178713876
0.55003376145835 0.0038760373503799895


==> figures/appendix/nonlinear_tcga/pred/d-policyaware-upper.dat <==
0.09504787647303724 0.013152018257402436
0.1018981666885945 0.0074807893141818765
0.13131296726082967 0.01351717497269264
0.15909398231800434 0.015851224871488948
0.1736489322922262 0.016730504452125095
0.21787410402776689 0.012269625130442652
0.2600802790225115 0.007158602401524201
0.30305850167018245 0.014440580500715339
0.38714797423507175 0.01087198160513331
0.4429397084055376 0.005967622579463879
0.55003376145835 0.012615797378596241


==> figures/appendix/nonlinear_tcga/pred/d-policyaware.dat <==
0.09504787647303724 0.011023308496719128
0.1018981666885945 0.0032047075045468277
0.13131296726082967 0.009860664645640355
0.15909398231800434 0.011538359568380225
0.1736489322922262 0.01287109654393331
0.21787410402776689 0.009531101243038326
0.2600802790225115 0.0033006657065519198
0.30305850167018245 0.008807180206848208
0.38714797423507175 0.006075448363955171
0.4429397084055376 0.0019452147003750017
0.55003376145835 0.008245917364488115


==> figures/appendix/nonlinear_tcga/pred/d-propensity-lower.dat <==
0.09504787647303724 0.0053807591672310195
0.1018981666885945 -0.0032077435775473683
0.13131296726082967 0.0010075411840703985
0.15909398231800434 -0.0031721941797203017
0.1736489322922262 -0.001414734681796842
0.21787410402776689 -0.0015302174481497694
0.2600802790225115 -5.087420356983136e-05
0.30305850167018245 -0.00848673250585423
0.38714797423507175 -0.011056661938294226
0.4429397084055376 -0.02010678550904402
0.55003376145835 -0.05989680100948599


==> figures/appendix/nonlinear_tcga/pred/d-propensity-upper.dat <==
0.09504787647303724 0.023165849816106122
0.1018981666885945 0.016866932059321313
0.13131296726082967 0.01705808567959071
0.15909398231800434 0.011727920531497196
0.1736489322922262 0.016992309375478687
0.21787410402776689 0.015178586060098838
0.2600802790225115 0.009917451270442204
0.30305850167018245 0.008990455606796718
0.38714797423507175 0.002567131252466854
0.4429397084055376 -0.005803992325228754
0.55003376145835 -0.04339721938892282


==> figures/appendix/nonlinear_tcga/pred/d-propensity.dat <==
0.09504787647303724 0.014273304491668571
0.1018981666885945 0.006829594240886971
0.13131296726082967 0.009032813431830555
0.15909398231800434 0.004277863175888447
0.1736489322922262 0.0077887873468409224
0.21787410402776689 0.006824184305974534
0.2600802790225115 0.004933288533436187
0.30305850167018245 0.00025186155047124403
0.38714797423507175 -0.004244765342913686
0.4429397084055376 -0.012955388917136388
0.55003376145835 -0.0516470101992044


==> figures/appendix/nonlinear_tcga/pred/expbeta-balancing-lower.dat <==
0.01742027002910656 0.006680576463254305
0.056204751144570034 0.006445917448996164
0.14580875491988643 0.012683159837713577
0.2320760343172728 0.015771197697613246
0.3192480541303702 0.017083599944531395
0.391933195175013 0.021578131187733007
0.4517107355816853 0.02283784352537602
0.5083510985646822 0.026015280385125038
0.55003376145835 0.028631755415278494


==> figures/appendix/nonlinear_tcga/pred/expbeta-balancing-upper.dat <==
0.01742027002910656 0.008949385187844881
0.056204751144570034 0.009153764929758381
0.14580875491988643 0.01596165712168171
0.2320760343172728 0.01882658073682463
0.3192480541303702 0.021301139221594614
0.391933195175013 0.027633373673541236
0.4517107355816853 0.02887674548997819
0.5083510985646822 0.03521582186236511
0.55003376145835 0.0347226749930691


==> figures/appendix/nonlinear_tcga/pred/expbeta-balancing.dat <==
0.01742027002910656 0.007814980825549593
0.056204751144570034 0.007799841189377273
0.14580875491988643 0.014322408479697643
0.2320760343172728 0.01729888921721894
0.3192480541303702 0.019192369583063005
0.391933195175013 0.02460575243063712
0.4517107355816853 0.025857294507677105
0.5083510985646822 0.030615551123745074
0.55003376145835 0.0316772152041738


==> figures/appendix/nonlinear_tcga/pred/expbeta-baseline-lower.dat <==
0.01742027002910656 0.0151784156217982
0.056204751144570034 0.048049961707644015
0.14580875491988643 0.12802491044673697
0.2320760343172728 0.2019219354484388
0.3192480541303702 0.2765692187843696
0.391933195175013 0.3371511943687928
0.4517107355816853 0.3878087223057664
0.5083510985646822 0.4297781654296557
0.55003376145835 0.46247034007514753


==> figures/appendix/nonlinear_tcga/pred/expbeta-baseline-upper.dat <==
0.01742027002910656 0.017927845978808022
0.056204751144570034 0.05122418474284314
0.14580875491988643 0.13736136339181465
0.2320760343172728 0.21407038425884015
0.3192480541303702 0.29551270601175805
0.391933195175013 0.3587432126640856
0.4517107355816853 0.41164277047165637
0.5083510985646822 0.4530720481151482
0.55003376145835 0.4899615375291606


==> figures/appendix/nonlinear_tcga/pred/expbeta-baseline.dat <==
0.01742027002910656 0.01655313080030311
0.056204751144570034 0.04963707322524358
0.14580875491988643 0.1326931369192758
0.2320760343172728 0.20799615985363948
0.3192480541303702 0.2860409623980638
0.391933195175013 0.3479472035164392
0.4517107355816853 0.3997257463887114
0.5083510985646822 0.44142510677240193
0.55003376145835 0.47621593880215407


==> figures/appendix/nonlinear_tcga/pred/expbeta-policyaware-lower.dat <==
0.01742027002910656 0.01388817264014792
0.056204751144570034 0.046679099490316095
0.14580875491988643 0.1258585763993915
0.2320760343172728 0.20109038868758997
0.3192480541303702 0.2787271040632163
0.391933195175013 0.3457733921217919
0.4517107355816853 0.39643585148176125
0.5083510985646822 0.4448499994256843
0.55003376145835 0.48159060099859957


==> figures/appendix/nonlinear_tcga/pred/expbeta-policyaware-upper.dat <==
0.01742027002910656 0.015196565100375837
0.056204751144570034 0.04982010426062916
0.14580875491988643 0.13342609681795012
0.2320760343172728 0.21161319656838765
0.3192480541303702 0.294419263562701
0.391933195175013 0.3618212889876311
0.4517107355816853 0.41606184368796645
0.5083510985646822 0.460981608182002
0.55003376145835 0.49888624979681045


==> figures/appendix/nonlinear_tcga/pred/expbeta-policyaware.dat <==
0.01742027002910656 0.014542368870261878
0.056204751144570034 0.04824960187547263
0.14580875491988643 0.1296423366086708
0.2320760343172728 0.2063517926279888
0.3192480541303702 0.28657318381295865
0.391933195175013 0.3537973405547115
0.4517107355816853 0.40624884758486385
0.5083510985646822 0.45291580380384316
0.55003376145835 0.490238425397705


==> figures/appendix/nonlinear_tcga/pred/expbeta-propensity-lower.dat <==
0.01742027002910656 0.01570153273951957
0.056204751144570034 0.049724328898915274
0.14580875491988643 0.13128971560965635
0.2320760343172728 0.2074721870856299
0.3192480541303702 0.27999295559255166
0.391933195175013 0.33068807036388537
0.4517107355816853 0.36518118351247053
0.5083510985646822 0.3857901161634804
0.55003376145835 0.3917251707868127


==> figures/appendix/nonlinear_tcga/pred/expbeta-propensity-upper.dat <==
0.01742027002910656 0.017303285810011216
0.056204751144570034 0.05281968607085705
0.14580875491988643 0.13847993857357233
0.2320760343172728 0.21724609062640368
0.3192480541303702 0.2969958781248475
0.391933195175013 0.35017983222759175
0.4517107355816853 0.3898561722415773
0.5083510985646822 0.41551100494982435
0.55003376145835 0.42314899035296916


==> figures/appendix/nonlinear_tcga/pred/expbeta-propensity.dat <==
0.01742027002910656 0.016502409274765394
0.056204751144570034 0.05127200748488616
0.14580875491988643 0.13488482709161434
0.2320760343172728 0.2123591388560168
0.3192480541303702 0.2884944168586996
0.391933195175013 0.34043395129573856
0.4517107355816853 0.3775186778770239
0.5083510985646822 0.4006505605566524
0.55003376145835 0.4074370805698909


==> figures/appendix/nonlinear_tcga/pred/expd-balancing-lower.dat <==
0.09504787647303724 0.019031207006588825
0.1018981666885945 0.018948891294303074
0.13131296726082967 0.018736667157559814
0.15909398231800434 0.02110522216201127
0.1736489322922262 0.01730358793482515
0.21787410402776689 0.018693265586699204
0.2600802790225115 0.02106085849839925
0.30305850167018245 0.020387769640908215
0.38714797423507175 0.02118671909552956
0.4429397084055376 0.03162283963135833
0.55003376145835 0.028631755415278494


==> figures/appendix/nonlinear_tcga/pred/expd-balancing-upper.dat <==
0.09504787647303724 0.025293654180991765
0.1018981666885945 0.025919941476140913
0.13131296726082967 0.033334025295653914
0.15909398231800434 0.0296636348781134
0.1736489322922262 0.02159098170835504
0.21787410402776689 0.02482296528841608
0.2600802790225115 0.026174967191818138
0.30305850167018245 0.028116203444843047
0.38714797423507175 0.0273584819407706
0.4429397084055376 0.04244420485917394
0.55003376145835 0.034722674993069094


==> figures/appendix/nonlinear_tcga/pred/expd-balancing.dat <==
0.09504787647303724 0.022162430593790295
0.1018981666885945 0.022434416385221992
0.13131296726082967 0.026035346226606863
0.15909398231800434 0.025384428520062334
0.1736489322922262 0.019447284821590097
0.21787410402776689 0.02175811543755764
0.2600802790225115 0.023617912845108693
0.30305850167018245 0.024251986542875633
0.38714797423507175 0.02427260051815008
0.4429397084055376 0.03703352224526613
0.55003376145835 0.0316772152041738


==> figures/appendix/nonlinear_tcga/pred/expd-baseline-lower.dat <==
0.09504787647303724 0.059613504239548525
0.1018981666885945 0.069253346295044
0.13131296726082967 0.08706217560863522
0.15909398231800434 0.10682633744115183
0.1736489322922262 0.12139695881893185
0.21787410402776689 0.16126573429923566
0.2600802790225115 0.18239708999357634
0.30305850167018245 0.22462056947420314
0.38714797423507175 0.3038765266415097
0.4429397084055376 0.34362015993039297
0.55003376145835 0.46247034007514753


==> figures/appendix/nonlinear_tcga/pred/expd-baseline-upper.dat <==
0.09504787647303724 0.09026140675002217
0.1018981666885945 0.09537915267859816
0.13131296726082967 0.11996733858954536
0.15909398231800434 0.13447458019198802
0.1736489322922262 0.14645546013673197
0.21787410402776689 0.18728299748479796
0.2600802790225115 0.22342741168773664
0.30305850167018245 0.2607739139434828
0.38714797423507175 0.3401070089128256
0.4429397084055376 0.40521339772007503
0.55003376145835 0.48996153752916055


==> figures/appendix/nonlinear_tcga/pred/expd-baseline.dat <==
0.09504787647303724 0.07493745549478535
0.1018981666885945 0.08231624948682108
0.13131296726082967 0.10351475709909029
0.15909398231800434 0.12065045881656991
0.1736489322922262 0.1339262094778319
0.21787410402776689 0.17427436589201678
0.2600802790225115 0.2029122508406565
0.30305850167018245 0.24269724170884296
0.38714797423507175 0.32199176777716765
0.4429397084055376 0.374416778825234
0.55003376145835 0.47621593880215407


==> figures/appendix/nonlinear_tcga/pred/expd-policyaware-lower.dat <==
0.09504787647303724 0.07274383985021002
0.1018981666885945 0.08377945818121038
0.13131296726082967 0.10392964302598313
0.15909398231800434 0.13896543953908017
0.1736489322922262 0.1547818906184405
0.21787410402776689 0.20612966212227657
0.2600802790225115 0.220995332325677
0.30305850167018245 0.2696592549837193
0.38714797423507175 0.3579250075776508
0.4429397084055376 0.3757036645180728
0.55003376145835 0.48159060099859957


==> figures/appendix/nonlinear_tcga/pred/expd-policyaware-upper.dat <==
0.09504787647303724 0.10913022652169042
0.1018981666885945 0.11231180976029642
0.13131296726082967 0.13941350464033603
0.15909398231800434 0.165439791419255
0.1736489322922262 0.18244083698874455
0.21787410402776689 0.23507149204169867
0.2600802790225115 0.26630534352448976
0.30305850167018245 0.31171284026480145
0.38714797423507175 0.38679855302243266
0.4429397084055376 0.4300701310030286
0.55003376145835 0.49888624979681045


==> figures/appendix/nonlinear_tcga/pred/expd-policyaware.dat <==
0.09504787647303724 0.09093703318595021
0.1018981666885945 0.0980456339707534
0.13131296726082967 0.12167157383315959
0.15909398231800434 0.15220261547916758
0.1736489322922262 0.16861136380359254
0.21787410402776689 0.22060057708198763
0.2600802790225115 0.24365033792508337
0.30305850167018245 0.29068604762426037
0.38714797423507175 0.3723617803000417
0.4429397084055376 0.4028868977605507
0.55003376145835 0.490238425397705


==> figures/appendix/nonlinear_tcga/pred/expd-propensity-lower.dat <==
0.09504787647303724 0.056952752577385996
0.1018981666885945 0.06170847850790769
0.13131296726082967 0.08373720593773204
0.15909398231800434 0.097925541259219
0.1736489322922262 0.10734090650490452
0.21787410402776689 0.14584735433080603
0.2600802790225115 0.16983106972936396
0.30305850167018245 0.19904418862100476
0.38714797423507175 0.26501274543469794
0.4429397084055376 0.2960948734673646
0.55003376145835 0.3917251707868127


==> figures/appendix/nonlinear_tcga/pred/expd-propensity-upper.dat <==
0.09504787647303724 0.08871112404354499
0.1018981666885945 0.08507538344757871
0.13131296726082967 0.11601545892614519
0.15909398231800434 0.12247217918568803
0.1736489322922262 0.1335512748633747
0.21787410402776689 0.17203196708692442
0.2600802790225115 0.21155222836951684
0.30305850167018245 0.23545187382408095
0.38714797423507175 0.306549206706381
0.4429397084055376 0.35928368314828574
0.55003376145835 0.42314899035296916


==> figures/appendix/nonlinear_tcga/pred/expd-propensity.dat <==
0.09504787647303724 0.0728319383104655
0.1018981666885945 0.0733919309777432
0.13131296726082967 0.09987633243193862
0.15909398231800434 0.11019886022245351
0.1736489322922262 0.12044609068413961
0.21787410402776689 0.15893966070886523
0.2600802790225115 0.1906916490494404
0.30305850167018245 0.21724803122254285
0.38714797423507175 0.2857809760705395
0.4429397084055376 0.3276892783078252
0.55003376145835 0.4074370805698909


==> figures/appendix/nonlinear_tcga/prog/beta-balancing-lower.dat <==
0.029783642133375796 -0.025216012948430774
0.04510337932604558 -0.023250927805485502
0.07971103324773438 -0.01918519346644683
0.11413211283853637 -0.01927544544756223
0.14467483783492516 -0.007045670931280508
0.16742492979380977 -0.013549519482370938
0.18310364517600197 -0.00829949243884573
0.2011211678504306 -0.013241266948547402
0.21236992440113422 -0.010698970653029966


==> figures/appendix/nonlinear_tcga/prog/beta-balancing-upper.dat <==
0.029783642133375796 0.0003661898068224676
0.04510337932604558 0.02607362872338579
0.07971103324773438 0.05024913362017425
0.11413211283853637 0.0679963357042882
0.14467483783492516 0.08523288806274748
0.16742492979380977 0.08250710540068112
0.18310364517600197 0.09346097091027022
0.2011211678504306 0.091999232619491
0.21236992440113422 0.09645771437794033


==> figures/appendix/nonlinear_tcga/prog/beta-balancing.dat <==
0.029783642133375796 -0.012424911570804154
0.04510337932604558 0.0014113504589501446
0.07971103324773438 0.01553197007686371
0.11413211283853637 0.024360445128362985
0.14467483783492516 0.03909360856573349
0.16742492979380977 0.0344787929591551
0.18310364517600197 0.04258073923571225
0.2011211678504306 0.0393789828354718
0.21236992440113422 0.04287937186245518


==> figures/appendix/nonlinear_tcga/prog/beta-policyaware-lower.dat <==
0.029783642133375796 -0.002824877175045445
0.04510337932604558 -0.0027638468243335905
0.07971103324773438 -0.003758280607333052
0.11413211283853637 -0.003008013702309803
0.14467483783492516 -0.003231764873132553
0.16742492979380977 -0.006596888781850059
0.18310364517600197 -0.0017779583479380307
0.2011211678504306 -0.004428420613344367
0.21236992440113422 -0.007611969945656631


==> figures/appendix/nonlinear_tcga/prog/beta-policyaware-upper.dat <==
0.029783642133375796 0.0010836808518969148
0.04510337932604558 7.649500574986303e-05
0.07971103324773438 0.0011326974250296486
0.11413211283853637 0.002298206206318948
0.14467483783492516 0.0004355704691099522
0.16742492979380977 -0.0013624322838018334
0.18310364517600197 0.002626982268102724
0.2011211678504306 -0.0006641190436227867
0.21236992440113422 0.0007056767481003964


==> figures/appendix/nonlinear_tcga/prog/beta-policyaware.dat <==
0.029783642133375796 -0.0008705981615742652
0.04510337932604558 -0.0013436759092918637
0.07971103324773438 -0.0013127915911517018
0.11413211283853637 -0.0003549037479954276
0.14467483783492516 -0.0013980972020113003
0.16742492979380977 -0.003979660532825946
0.18310364517600197 0.0004245119600823466
0.2011211678504306 -0.002546269828483577
0.21236992440113422 -0.003453146598778117


==> figures/appendix/nonlinear_tcga/prog/beta-propensity-lower.dat <==
0.029783642133375796 -0.0033928374202346597
0.04510337932604558 -0.0035609160162645174
0.07971103324773438 -0.004377502588050917
0.11413211283853637 -0.0062817785060848615
0.14467483783492516 -0.004496807768950583
0.16742492979380977 -0.008420254813921363
0.18310364517600197 -0.010766197834424101
0.2011211678504306 -0.013148605295268796
0.21236992440113422 -0.016558051622301007


==> figures/appendix/nonlinear_tcga/prog/beta-propensity-upper.dat <==
0.029783642133375796 0.0019998810325435688
0.04510337932604558 -0.000715280368442559
0.07971103324773438 0.0017828048736050802
0.11413211283853637 0.0017348138938603815
0.14467483783492516 0.0035523910684932434
0.16742492979380977 0.0014030122272032878
0.18310364517600197 0.001749956433601413
0.2011211678504306 -0.0018740399798735036
0.21236992440113422 -0.00014756598654693497


==> figures/appendix/nonlinear_tcga/prog/beta-propensity.dat <==
0.029783642133375796 -0.0006964781938455456
0.04510337932604558 -0.002138098192353538
0.07971103324773438 -0.0012973488572229186
0.11413211283853637 -0.00227348230611224
0.14467483783492516 -0.00047220835022867
0.16742492979380977 -0.0035086212933590375
0.18310364517600197 -0.004508120700411344
0.2011211678504306 -0.0075113226375711495
0.21236992440113422 -0.008352808804423972


==> figures/appendix/nonlinear_tcga/prog/d-balancing-lower.dat <==
0.1303405248972262 0.048209735669526146
0.14378671885608185 -0.014089248115738022
0.15091718248693145 0.009982678725768718
0.16963337889692287 -0.0013151844445278976
0.17494911810625594 0.006637620431462481
0.21236992440113422 -0.010698970653029966
0.22431265656613703 0.0030493347775206736
0.24217326844977602 -0.042719367898074886
0.27408601306431607 -0.06420799044742247
0.3238438693793025 -0.11583205731050006
0.3915911968713259 -0.2681050577538955


==> figures/appendix/nonlinear_tcga/prog/d-balancing-upper.dat <==
0.1303405248972262 0.11396463701153146
0.14378671885608185 0.06709224300179895
0.15091718248693145 0.0801004273915192
0.16963337889692287 0.0840906622915153
0.17494911810625594 0.09855946568798038
0.21236992440113422 0.09645771437794033
0.22431265656613703 0.09646489848574777
0.24217326844977602 0.06515713697314908
0.27408601306431607 0.05322396613920218
0.3238438693793025 0.001212501084566539
0.3915911968713259 -0.22262136651424783


==> figures/appendix/nonlinear_tcga/prog/d-balancing.dat <==
0.1303405248972262 0.0810871863405288
0.14378671885608185 0.02650149744303046
0.15091718248693145 0.045041553058643956
0.16963337889692287 0.0413877389234937
0.17494911810625594 0.05259854305972143
0.21236992440113422 0.04287937186245518
0.22431265656613703 0.04975711663163422
0.24217326844977602 0.011218884537537093
0.27408601306431607 -0.005492012154110143
0.3238438693793025 -0.05730977811296676
0.3915911968713259 -0.24536321213407164


==> figures/appendix/nonlinear_tcga/prog/d-policyaware-lower.dat <==
0.1303405248972262 -0.003348693116229724
0.14378671885608185 -0.003941427220570841
0.15091718248693145 -0.004520098451920431
0.16963337889692287 -0.005694914026729829
0.17494911810625594 -0.00566592878593205
0.21236992440113422 -0.007611969945656631
0.22431265656613703 -0.008281635921903651
0.24217326844977602 -0.010186440618839521
0.27408601306431607 -0.012745776860587192
0.3238438693793025 -0.006964281982903515
0.3915911968713259 -0.011543492236485611


==> figures/appendix/nonlinear_tcga/prog/d-policyaware-upper.dat <==
0.1303405248972262 0.001524028726429334
0.14378671885608185 0.0004747468588487114
0.15091718248693145 0.0017651860347838633
0.16963337889692287 0.00025906189161527997
0.17494911810625594 0.0009629394035948141
0.21236992440113422 0.0007056767481003964
0.22431265656613703 -0.0036321307280013267
0.24217326844977602 -0.0035885083580250213
0.27408601306431607 -0.002852583836973693
0.3238438693793025 0.000960844272165987
0.3915911968713259 -0.007701457280047487


==> figures/appendix/nonlinear_tcga/prog/d-policyaware.dat <==
0.1303405248972262 -0.000912332194900195
0.14378671885608185 -0.001733340180861065
0.15091718248693145 -0.001377456208568284
0.16963337889692287 -0.0027179260675572747
0.17494911810625594 -0.002351494691168618
0.21236992440113422 -0.003453146598778117
0.22431265656613703 -0.005956883324952489
0.24217326844977602 -0.006887474488432271
0.27408601306431607 -0.007799180348780443
0.3238438693793025 -0.0030017188553687637
0.3915911968713259 -0.00962247475826655


==> figures/appendix/nonlinear_tcga/prog/d-propensity-lower.dat <==
0.1303405248972262 -0.012302175470249529
0.14378671885608185 -0.01132391665432909
0.15091718248693145 -0.011506420311178569
0.16963337889692287 -0.010866791951610773
0.17494911810625594 -0.014977671803117444
0.21236992440113422 -0.016558051622301007
0.22431265656613703 -0.02255347739379887
0.24217326844977602 -0.022453839262502134
0.27408601306431607 -0.027671792997978693
0.3238438693793025 -0.028326004148081146
0.3915911968713259 -0.024558224614337786


==> figures/appendix/nonlinear_tcga/prog/d-propensity-upper.dat <==
0.1303405248972262 -0.0032548631006258186
0.14378671885608185 -0.003778796018943943
0.15091718248693145 0.0016125217588844566
0.16963337889692287 0.00173797075919276
0.17494911810625594 0.000591916282550899
0.21236992440113422 -0.00014756598654693497
0.22431265656613703 -0.00838698609980921
0.24217326844977602 -0.005554754808517397
0.27408601306431607 -0.010919093004250124
0.3238438693793025 -0.008208628780713143
0.3915911968713259 -0.010210680095809874


==> figures/appendix/nonlinear_tcga/prog/d-propensity.dat <==
0.1303405248972262 -0.007778519285437674
0.14378671885608185 -0.007551356336636517
0.15091718248693145 -0.004946949276147056
0.16963337889692287 -0.004564410596209006
0.17494911810625594 -0.007192877760283272
0.21236992440113422 -0.008352808804423972
0.22431265656613703 -0.015470231746804041
0.24217326844977602 -0.014004297035509766
0.27408601306431607 -0.01929544300111441
0.3238438693793025 -0.018267316464397144
0.3915911968713259 -0.01738445235507383


==> figures/appendix/nonlinear_tcga/prog/expbeta-balancing-lower.dat <==
0.029783642133375796 0.009883168440097193
0.04510337932604558 0.009438602878905484
0.07971103324773438 0.01250686996864279
0.11413211283853637 0.012782962567262829
0.14467483783492516 0.01631476489429786
0.16742492979380977 0.0182830733384229
0.18310364517600197 0.01691211713970326
0.2011211678504306 0.024520253793800784
0.21236992440113422 0.020869483963986024


==> figures/appendix/nonlinear_tcga/prog/expbeta-balancing-upper.dat <==
0.029783642133375796 0.011978418842860283
0.04510337932604558 0.011985196012821536
0.07971103324773438 0.017331284620404473
0.11413211283853637 0.02013634023420812
0.14467483783492516 0.026368137827535172
0.16742492979380977 0.03139741363601434
0.18310364517600197 0.03345511453044308
0.2011211678504306 0.04145478685681586
0.21236992440113422 0.03608629807239804


==> figures/appendix/nonlinear_tcga/prog/expbeta-balancing.dat <==
0.029783642133375796 0.010930793641478738
0.04510337932604558 0.01071189944586351
0.07971103324773438 0.01491907729452363
0.11413211283853637 0.016459651400735475
0.14467483783492516 0.021341451360916516
0.16742492979380977 0.02484024348721862
0.18310364517600197 0.02518361583507317
0.2011211678504306 0.03298752032530832
0.21236992440113422 0.028477891018192033


==> figures/appendix/nonlinear_tcga/prog/expbeta-baseline-lower.dat <==
0.029783642133375796 0.024355853992466016
0.04510337932604558 0.03964385409425842
0.07971103324773438 0.06879665366507173
0.11413211283853637 0.0966355762669842
0.14467483783492516 0.11763267899344265
0.16742492979380977 0.13890721332207268
0.18310364517600197 0.15021611113099903
0.2011211678504306 0.16466011935514702
0.21236992440113422 0.17169881071551446


==> figures/appendix/nonlinear_tcga/prog/expbeta-baseline-upper.dat <==
0.029783642133375796 0.027516684257666464
0.04510337932604558 0.04379461728858235
0.07971103324773438 0.08349001994946809
0.11413211283853637 0.12309631828912489
0.14467483783492516 0.1560760112284983
0.16742492979380977 0.18203662395475095
0.18310364517600197 0.19899212978599257
0.2011211678504306 0.218400656378196
0.21236992440113422 0.2276815697670832


==> figures/appendix/nonlinear_tcga/prog/expbeta-baseline.dat <==
0.029783642133375796 0.02593626912506624
0.04510337932604558 0.04171923569142039
0.07971103324773438 0.07614333680726991
0.11413211283853637 0.10986594727805454
0.14467483783492516 0.13685434511097047
0.16742492979380977 0.16047191863841181
0.18310364517600197 0.1746041204584958
0.2011211678504306 0.1915303878666715
0.21236992440113422 0.19969019024129883


==> figures/appendix/nonlinear_tcga/prog/expbeta-policyaware-lower.dat <==
0.029783642133375796 0.02496056284055091
0.04510337932604558 0.0393672077425847
0.07971103324773438 0.07004654646988412
0.11413211283853637 0.09891640387498758
0.14467483783492516 0.1236373306063353
0.16742492979380977 0.1485818453703913
0.18310364517600197 0.16259766544773074
0.2011211678504306 0.17837284801224415
0.21236992440113422 0.1878740065434432


==> figures/appendix/nonlinear_tcga/prog/expbeta-policyaware-upper.dat <==
0.029783642133375796 0.028006551115201766
0.04510337932604558 0.04482038057554322
0.07971103324773438 0.08510211520894156
0.11413211283853637 0.12531615441914706
0.14467483783492516 0.16281035353526974
0.16742492979380977 0.1919581310850794
0.18310364517600197 0.2121764269046305
0.2011211678504306 0.23222883595059388
0.21236992440113422 0.24435682393819505


==> figures/appendix/nonlinear_tcga/prog/expbeta-policyaware.dat <==
0.029783642133375796 0.026483556977876337
0.04510337932604558 0.04209379415906396
0.07971103324773438 0.07757433083941284
0.11413211283853637 0.11211627914706733
0.14467483783492516 0.14322384207080252
0.16742492979380977 0.17026998822773534
0.18310364517600197 0.18738704617618063
0.2011211678504306 0.205300841981419
0.21236992440113422 0.21611541524081912


==> figures/appendix/nonlinear_tcga/prog/expbeta-propensity-lower.dat <==
0.029783642133375796 0.025523122776279567
0.04510337932604558 0.04031957835504133
0.07971103324773438 0.06757740860502838
0.11413211283853637 0.09550158440747716
0.14467483783492516 0.11393165210847489
0.16742492979380977 0.1316930173432853
0.18310364517600197 0.1406331942763199
0.2011211678504306 0.15044726869248903
0.21236992440113422 0.154508415326248


==> figures/appendix/nonlinear_tcga/prog/expbeta-propensity-upper.dat <==
0.029783642133375796 0.027701648952941072
0.04510337932604558 0.04514764666336663
0.07971103324773438 0.08226163049809958
0.11413211283853637 0.1212339135781853
0.14467483783492516 0.1516999754713539
0.16742492979380977 0.17391754401211318
0.18310364517600197 0.18876392409267126
0.2011211678504306 0.20286436102881644
0.21236992440113422 0.2095945024887628


==> figures/appendix/nonlinear_tcga/prog/expbeta-propensity.dat <==
0.029783642133375796 0.02661238586461032
0.04510337932604558 0.04273361250920398
0.07971103324773438 0.07491951955156398
0.11413211283853637 0.10836774899283123
0.14467483783492516 0.1328158137899144
0.16742492979380977 0.15280528067769925
0.18310364517600197 0.16469855918449558
0.2011211678504306 0.17665581486065274
0.21236992440113422 0.1820514589075054


==> figures/appendix/nonlinear_tcga/prog/expd-balancing-lower.dat <==
0.1303405248972262 0.03401447835560774
0.14378671885608185 0.028965952402077978
0.15091718248693145 0.027722231261792275
0.16963337889692287 0.025088701596946306
0.17494911810625594 0.02344231237950388
0.21236992440113422 0.020869483963986024
0.22431265656613703 0.022122831385934936
0.24217326844977602 0.024487763742713834
0.27408601306431607 0.02304764140181399
0.3238438693793025 0.026836947845745477
0.3915911968713259 0.023631365993899325


==> figures/appendix/nonlinear_tcga/prog/expd-balancing-upper.dat <==
0.1303405248972262 0.05175042027317892
0.14378671885608185 0.04734048981237419
0.15091718248693145 0.04911385115762357
0.16963337889692287 0.04674303847999788
0.17494911810625594 0.04732132013730895
0.21236992440113422 0.03608629807239804
0.22431265656613703 0.04472550147358819
0.24217326844977602 0.05210334287393319
0.27408601306431607 0.04707815550579327
0.3238438693793025 0.04613542292421398
0.3915911968713259 0.0463132880321931


==> figures/appendix/nonlinear_tcga/prog/expd-balancing.dat <==
0.1303405248972262 0.04288244931439333
0.14378671885608185 0.03815322110722608
0.15091718248693145 0.038418041209707925
0.16963337889692287 0.035915870038472096
0.17494911810625594 0.03538181625840642
0.21236992440113422 0.028477891018192033
0.22431265656613703 0.03342416642976156
0.24217326844977602 0.03829555330832351
0.27408601306431607 0.03506289845380363
0.3238438693793025 0.036486185384979726
0.3915911968713259 0.034972327013046214


==> figures/appendix/nonlinear_tcga/prog/expd-baseline-lower.dat <==
0.1303405248972262 0.10508706790572557
0.14378671885608185 0.12194444279209203
0.15091718248693145 0.1257059522969784
0.16963337889692287 0.1338211028162391
0.17494911810625594 0.14242186652535838
0.21236992440113422 0.17169881071551443
0.22431265656613703 0.17368972297896765
0.24217326844977602 0.18865084674656651
0.27408601306431607 0.20532213502130303
0.3238438693793025 0.25009359351149857
0.3915911968713259 0.31260375030997734


==> figures/appendix/nonlinear_tcga/prog/expd-baseline-upper.dat <==
0.1303405248972262 0.1479663098566254
0.14378671885608185 0.1633137209348396
0.15091718248693145 0.16517124279858034
0.16963337889692287 0.18390279186473252
0.17494911810625594 0.1888896118646205
0.21236992440113422 0.2276815697670832
0.22431265656613703 0.2313270278898093
0.24217326844977602 0.2439254748805017
0.27408601306431607 0.25975941600717906
0.3238438693793025 0.30780105781898925
0.3915911968713259 0.3740481831592285


==> figures/appendix/nonlinear_tcga/prog/expd-baseline.dat <==
0.1303405248972262 0.1265266888811755
0.14378671885608185 0.14262908186346582
0.15091718248693145 0.14543859754777938
0.16963337889692287 0.1588619473404858
0.17494911810625594 0.16565573919498944
0.21236992440113422 0.19969019024129883
0.22431265656613703 0.20250837543438846
0.24217326844977602 0.2162881608135341
0.27408601306431607 0.23254077551424104
0.3238438693793025 0.27894732566524394
0.3915911968713259 0.3433259667346029


==> figures/appendix/nonlinear_tcga/prog/expd-policyaware-lower.dat <==
0.1303405248972262 0.11254569248751373
0.14378671885608185 0.12959647431570204
0.15091718248693145 0.1377384860791988
0.16963337889692287 0.14618554763867336
0.17494911810625594 0.1592598857637061
0.21236992440113422 0.1878740065434432
0.22431265656613703 0.19007693426955033
0.24217326844977602 0.20569471100795844
0.27408601306431607 0.2295978834621459
0.3238438693793025 0.27793434762419383
0.3915911968713259 0.3386491208231287


==> figures/appendix/nonlinear_tcga/prog/expd-policyaware-upper.dat <==
0.1303405248972262 0.1571121635183614
0.14378671885608185 0.17138700577083907
0.15091718248693145 0.17945681661730828
0.16963337889692287 0.19815732323538912
0.17494911810625594 0.20589069847624672
0.21236992440113422 0.24435682393819505
0.22431265656613703 0.24829831433109387
0.24217326844977602 0.26181214653629004
0.27408601306431607 0.2861332048256856
0.3238438693793025 0.334880821659532
0.3915911968713259 0.3966482845354025


==> figures/appendix/nonlinear_tcga/prog/expd-policyaware.dat <==
0.1303405248972262 0.13482892800293755
0.14378671885608185 0.15049174004327057
0.15091718248693145 0.15859765134825354
0.16963337889692287 0.17217143543703123
0.17494911810625594 0.18257529211997642
0.21236992440113422 0.21611541524081912
0.22431265656613703 0.2191876243003221
0.24217326844977602 0.23375342877212424
0.27408601306431607 0.25786554414391577
0.3238438693793025 0.3064075846418629
0.3915911968713259 0.36764870267926564


==> figures/appendix/nonlinear_tcga/prog/expd-propensity-lower.dat <==
0.1303405248972262 0.09964054894495855
0.14378671885608185 0.1108508447329453
0.15091718248693145 0.11585325422569012
0.16963337889692287 0.12163433058407061
0.17494911810625594 0.12915383353149998
0.21236992440113422 0.154508415326248
0.22431265656613703 0.15446841051631865
0.24217326844977602 0.1620916400521047
0.27408601306431607 0.17853668186600957
0.3238438693793025 0.21521886081728142
0.3915911968713259 0.2665004691027278


==> figures/appendix/nonlinear_tcga/prog/expd-propensity-upper.dat <==
0.1303405248972262 0.13293949085535525
0.14378671885608185 0.14242518983253383
0.15091718248693145 0.1474940094286766
0.16963337889692287 0.16656014768242033
0.17494911810625594 0.17223794587803762
0.21236992440113422 0.20959450248876282
0.22431265656613703 0.21165542230688747
0.24217326844977602 0.21742108178143466
0.27408601306431607 0.23895645560345313
0.3238438693793025 0.28202297580987934
0.3915911968713259 0.34130736864659655


==> figures/appendix/nonlinear_tcga/prog/expd-propensity.dat <==
0.1303405248972262 0.1162900199001569
0.14378671885608185 0.12663801728273957
0.15091718248693145 0.13167363182718336
0.16963337889692287 0.14409723913324546
0.17494911810625594 0.1506958897047688
0.21236992440113422 0.1820514589075054
0.22431265656613703 0.18306191641160308
0.24217326844977602 0.18975636091676967
0.27408601306431607 0.20874656873473135
0.3238438693793025 0.24862091831358038
0.3915911968713259 0.30390391887466217


==> figures/policies-beta.dat <==
0.016270465329216464 0.9985275097711929
0.0547191730664772 0.9597313044443764
0.14245412239857289 0.8706300151003401
0.23806114095908942 0.7735123887400726
0.32396000672751774 0.6850811688904228
0.39761423861286305 0.6092836043600052
0.4601874511667067 0.545496675098047
0.5127368911546133 0.49190904108433636
0.5574105835687893 0.44675238766505215


==> figures/policies-d.dat <==
0.10827684 0.4467211
0.12364426 0.44686359
0.14766687 0.44671743
0.17716232 0.44672501
0.19705185 0.44670061
0.25063955 0.44659639
0.30481621 0.44659353
0.34574099 0.44666455
0.39972738 0.44669554
0.46501706 0.44675433
0.55741058 0.44675239

==> figures/pred/beta-balancing-lower.dat <==
0.01668686165289579 -0.13097754884359988
0.05458806202065692 -0.17493991610973286
0.14547901771088353 -0.25154729425881317
0.2374670558982707 -0.30025920709536774
0.32431201544780835 -0.31111387195011486
0.3989796889924001 -0.32156872032013817
0.4612742310563291 -0.3227052168889216
0.5145837399326214 -0.32147559426984174
0.5576975746740553 -0.30921146120626086


==> figures/pred/beta-balancing-upper.dat <==
0.01668686165289579 -0.09354674535061122
0.05458806202065692 -0.14429504945357358
0.14547901771088353 -0.23018208539369855
0.2374670558982707 -0.26420462988338916
0.32431201544780835 -0.25974116052263485
0.3989796889924001 -0.2662532778065225
0.4612742310563291 -0.2656458868704319
0.5145837399326214 -0.26506201390764184
0.5576975746740553 -0.24920613699214667


==> figures/pred/beta-balancing.dat <==
0.01668686165289579 -0.11226214709710555
0.05458806202065692 -0.15961748278165322
0.14547901771088353 -0.24086468982625586
0.2374670558982707 -0.28223191848937845
0.32431201544780835 -0.28542751623637486
0.3989796889924001 -0.29391099906333035
0.4612742310563291 -0.29417555187967676
0.5145837399326214 -0.2932688040887418
0.5576975746740553 -0.27920879909920376


==> figures/pred/beta-policyaware-lower.dat <==
0.01668686165289579 0.0425427968265048
0.05458806202065692 0.040941088685513286
0.14547901771088353 0.04340738375969797
0.2374670558982707 0.044569730249172865
0.32431201544780835 0.0549197681069766
0.3989796889924001 0.053884260484023214
0.4612742310563291 0.05188783220447339
0.5145837399326214 0.05618578890765692
0.5576975746740553 0.06637136010035082


==> figures/pred/beta-policyaware-upper.dat <==
0.01668686165289579 0.054344090716458265
0.05458806202065692 0.05150343337973397
0.14547901771088353 0.0513462878570266
0.2374670558982707 0.05247665651973647
0.32431201544780835 0.07022376457549506
0.3989796889924001 0.0650925541235087
0.4612742310563291 0.0706259924905706
0.5145837399326214 0.0691605116535063
0.5576975746740553 0.08696676708425806


==> figures/pred/beta-policyaware.dat <==
0.01668686165289579 0.048443443771481534
0.05458806202065692 0.04622226103262363
0.14547901771088353 0.047376835808362286
0.2374670558982707 0.04852319338445467
0.32431201544780835 0.06257176634123583
0.3989796889924001 0.05948840730376596
0.4612742310563291 0.061256912347521994
0.5145837399326214 0.06267315028058161
0.5576975746740553 0.07666906359230444


==> figures/pred/beta-propensity-lower.dat <==
0.01668686165289579 0.038779654212934875
0.05458806202065692 0.03508987740000081
0.14547901771088353 0.02566042493089392
0.2374670558982707 0.009198784323524195
0.32431201544780835 -0.01478420967905062
0.3989796889924001 -0.04247845541921994
0.4612742310563291 -0.07994912359234946
0.5145837399326214 -0.10748163886976288
0.5576975746740553 -0.12929127798267287


==> figures/pred/beta-propensity-upper.dat <==
0.01668686165289579 0.05220005113678901
0.05458806202065692 0.045136553778470916
0.14547901771088353 0.03577524188955749
0.2374670558982707 0.019056064266381012
0.32431201544780835 0.003307670263856328
0.3989796889924001 -0.02345745221353112
0.4612742310563291 -0.05689243311521764
0.5145837399326214 -0.07462112586444834
0.5576975746740553 -0.08772653529052453


==> figures/pred/beta-propensity.dat <==
0.01668686165289579 0.04548985267486194
0.05458806202065692 0.04011321558923586
0.14547901771088353 0.030717833410225704
0.2374670558982707 0.014127424294952604
0.32431201544780835 -0.0057382697075971465
0.3989796889924001 -0.03296795381637553
0.4612742310563291 -0.06842077835378355
0.5145837399326214 -0.09105138236710561
0.5576975746740553 -0.10850890663659869


==> figures/pred/beta-tar-lower.dat <==
0.01668686165289579 0.11326077911284203
0.05458806202065692 0.11251626705291655
0.14547901771088353 0.11731693038708314
0.2374670558982707 0.12553000624804386
0.32431201544780835 0.14055244475337128
0.3989796889924001 0.14366722340639632
0.4612742310563291 0.1433949986986397
0.5145837399326214 0.1521899120235704
0.5576975746740553 0.16674617176676107


==> figures/pred/beta-tar-upper.dat <==
0.01668686165289579 0.13458208131821592
0.05458806202065692 0.13593383869102718
0.14547901771088353 0.13722560414337737
0.2374670558982707 0.14433704040767562
0.32431201544780835 0.16635363454719174
0.3989796889924001 0.16725779056560125
0.4612742310563291 0.17026964160761887
0.5145837399326214 0.17820109335831708
0.5576975746740553 0.19658772571911096


==> figures/pred/beta-tar.dat <==
0.01668686165289579 0.12392143021552897
0.05458806202065692 0.12422505287197186
0.14547901771088353 0.12727126726523025
0.2374670558982707 0.13493352332785974
0.32431201544780835 0.1534530396502815
0.3989796889924001 0.15546250698599878
0.4612742310563291 0.15683232015312928
0.5145837399326214 0.16519550269094374
0.5576975746740553 0.181666948742936


==> figures/pred/d-balancing-lower.dat <==
0.10762985041016308 -0.027137553456165472
0.11573331083595668 -0.0663091406132813
0.1542139300090467 -0.07852723214239155
0.18073181872350289 -0.06822378888014327
0.19587933821787237 -0.07768990078245766
0.2359058234366186 -0.08563759563098455
0.29748415827014474 -0.10463990358830066
0.3388292418054556 -0.11798561068351965
0.39727805839319213 -0.08781828121767513
0.44995332218762246 -0.14981410656086888
0.5576975746740553 -0.30921146120626086


==> figures/pred/d-balancing-upper.dat <==
0.10762985041016308 0.02614461184416009
0.11573331083595668 -0.0010497263855542352
0.1542139300090467 -0.031808571581368655
0.18073181872350289 -0.012249948707197943
0.19587933821787237 -0.023117537937363382
0.2359058234366186 -0.03585563284819299
0.29748415827014474 -0.04398214386080914
0.3388292418054556 -0.061766113192496315
0.39727805839319213 -0.04164044999713904
0.44995332218762246 -0.09600431406707663
0.5576975746740553 -0.24920613699214667


==> figures/pred/d-balancing.dat <==
0.10762985041016308 -0.0004964708060026912
0.11573331083595668 -0.033679433499417766
0.1542139300090467 -0.0551679018618801
0.18073181872350289 -0.04023686879367061
0.19587933821787237 -0.050403719359910525
0.2359058234366186 -0.06074661423958877
0.29748415827014474 -0.0743110237245549
0.3388292418054556 -0.08987586193800798
0.39727805839319213 -0.06472936560740708
0.44995332218762246 -0.12290921031397276
0.5576975746740553 -0.27920879909920376


==> figures/pred/d-policyaware-lower.dat <==
0.10762985041016308 0.0026380576544757246
0.11573331083595668 -0.0061317177562745274
0.1542139300090467 -0.0024658704202169136
0.18073181872350289 0.0034261509916985525
0.19587933821787237 0.0021526888998205903
0.2359058234366186 -0.0010019478630198505
0.29748415827014474 -0.0009054005966871136
0.3388292418054556 0.002652337014255532
0.39727805839319213 0.0007550729743699899
0.44995332218762246 0.01383195350190617
0.5576975746740553 0.06637136010035082


==> figures/pred/d-policyaware-upper.dat <==
0.10762985041016308 0.012784478678255483
0.11573331083595668 0.0030717179944484336
0.1542139300090467 0.008507212695857962
0.18073181872350289 0.015618454043394181
0.19587933821787237 0.009269751032530568
0.2359058234366186 0.010022793669833864
0.29748415827014474 0.014838910277155205
0.3388292418054556 0.017655725747183285
0.39727805839319213 0.015145922833760008
0.44995332218762246 0.02469379804681606
0.5576975746740553 0.08696676708425806


==> figures/pred/d-policyaware.dat <==
0.10762985041016308 0.007711268166365604
0.11573331083595668 -0.0015299998809130467
0.1542139300090467 0.003020671137820524
0.18073181872350289 0.009522302517546367
0.19587933821787237 0.005711219966175579
0.2359058234366186 0.004510422903407007
0.29748415827014474 0.006966754840234046
0.3388292418054556 0.010154031380719408
0.39727805839319213 0.007950497904064999
0.44995332218762246 0.019262875774361116
0.5576975746740553 0.07666906359230444


==> figures/pred/d-propensity-lower.dat <==
0.10762985041016308 0.043875698913220657
0.11573331083595668 0.008816645496356822
0.1542139300090467 0.028685756077646833
0.18073181872350289 0.013365796847673764
0.19587933821787237 0.0018159327712227273
0.2359058234366186 -0.005755229780729829
0.29748415827014474 -0.003185925894369508
0.3388292418054556 -0.004887369559259237
0.39727805839319213 -0.004980984535389558
0.44995332218762246 -0.04270346352447742
0.5576975746740553 -0.12929127798267287


==> figures/pred/d-propensity-upper.dat <==
0.10762985041016308 0.07900315314413432
0.11573331083595668 0.04384732993880188
0.1542139300090467 0.05390593992520739
0.18073181872350289 0.048734789696131514
0.19587933821787237 0.04185060829129138
0.2359058234366186 0.03717276750063195
0.29748415827014474 0.03546644369413
0.3388292418054556 0.03525736977292787
0.39727805839319213 0.033111652249205606
0.44995332218762246 -0.0027656680355869767
0.5576975746740553 -0.08772653529052453


==> figures/pred/d-propensity.dat <==
0.10762985041016308 0.06143942602867749
0.11573331083595668 0.02633198771757935
0.1542139300090467 0.04129584800142711
0.18073181872350289 0.03105029327190264
0.19587933821787237 0.021833270531257054
0.2359058234366186 0.01570876885995106
0.29748415827014474 0.016140258899880244
0.3388292418054556 0.015185000106834318
0.39727805839319213 0.014065333856908025
0.44995332218762246 -0.022734565780032197
0.5576975746740553 -0.10850890663659869


==> figures/pred/d-tar-lower.dat <==
0.10762985041016308 1.4551516815030474
0.11573331083595668 1.3588924614290396
0.1542139300090467 1.0105573474671463
0.18073181872350289 1.1062100825287262
0.19587933821787237 1.3460227362689365
0.2359058234366186 1.4731055257494035
0.29748415827014474 1.4158260922905377
0.3388292418054556 1.0987181005285447
0.39727805839319213 0.8514702986901077
0.44995332218762246 0.5989703168571444
0.5576975746740553 0.16674617176676107


==> figures/pred/d-tar-upper.dat <==
0.10762985041016308 1.9705428506799103
0.11573331083595668 1.9521255237509532
0.1542139300090467 1.6726553101639545
0.18073181872350289 1.6364168213953423
0.19587933821787237 1.951364281877063
0.2359058234366186 2.076455578587042
0.29748415827014474 1.9446565329573182
0.3388292418054556 1.4958648656225948
0.39727805839319213 1.1450329568264814
0.44995332218762246 0.8158646113633291
0.5576975746740553 0.19658772571911096


==> figures/pred/d-tar.dat <==
0.10762985041016308 1.7128472660914789
0.11573331083595668 1.6555089925899964
0.1542139300090467 1.3416063288155504
0.18073181872350289 1.3713134519620342
0.19587933821787237 1.6486935090729997
0.2359058234366186 1.7747805521682227
0.29748415827014474 1.680241312623928
0.3388292418054556 1.2972914830755697
0.39727805839319213 0.9982516277582946
0.44995332218762246 0.7074174641102368
0.5576975746740553 0.181666948742936


==> figures/pred/expbeta-balancing-lower.dat <==
0.01668686165289579 0.010062421075759732
0.05458806202065692 0.02931695183849036
0.14547901771088353 0.045546909673446365
0.2374670558982707 0.04943610205363
0.32431201544780835 0.03791621945081362
0.3989796889924001 0.035600601245971815
0.4612742310563291 0.03485658560159573
0.5145837399326214 0.029706695243413843
0.5576975746740553 0.02858268665678074


==> figures/pred/expbeta-balancing-upper.dat <==
0.01668686165289579 0.012036332420833186
0.05458806202065692 0.03651284721735167
0.14547901771088353 0.06341112014136147
0.2374670558982707 0.06926971171412875
0.32431201544780835 0.057546031214505904
0.3989796889924001 0.048493385135101964
0.4612742310563291 0.04896263266937624
0.5145837399326214 0.042587296339446475
0.5576975746740553 0.04412115992540605


==> figures/pred/expbeta-balancing.dat <==
0.01668686165289579 0.01104937674829646
0.05458806202065692 0.03291489952792102
0.14547901771088353 0.054479014907403915
0.2374670558982707 0.059352906883879376
0.32431201544780835 0.04773112533265976
0.3989796889924001 0.04204699319053689
0.4612742310563291 0.041909609135485984
0.5145837399326214 0.03614699579143016
0.5576975746740553 0.036351923291093394


==> figures/pred/expbeta-baseline-lower.dat <==
0.01668686165289579 0.014249824942233851
0.05458806202065692 0.04773612488433098
0.14547901771088353 0.1275824906381213
0.2374670558982707 0.20239403241284054
0.32431201544780835 0.26901271610508426
0.3989796889924001 0.32968598166126384
0.4612742310563291 0.3804629111666584
0.5145837399326214 0.4121892254430837
0.5576975746740553 0.4237324830685


==> figures/pred/expbeta-baseline-upper.dat <==
0.01668686165289579 0.016280471053233735
0.05458806202065692 0.05321004431543253
0.14547901771088353 0.13357277082662347
0.2374670558982707 0.21519320851121948
0.32431201544780835 0.2871421721232711
0.3989796889924001 0.3500703922308821
0.4612742310563291 0.4019857238209168
0.5145837399326214 0.4406540170653973
0.5576975746740553 0.458677866590385


==> figures/pred/expbeta-baseline.dat <==
0.01668686165289579 0.015265147997733793
0.05458806202065692 0.05047308459988176
0.14547901771088353 0.13057763073237239
0.2374670558982707 0.20879362046203
0.32431201544780835 0.2780774441141777
0.3989796889924001 0.33987818694607297
0.4612742310563291 0.3912243174937876
0.5145837399326214 0.4264216212542405
0.5576975746740553 0.4412051748294425


==> figures/pred/expbeta-policyaware-lower.dat <==
0.01668686165289579 0.015097543505221151
0.05458806202065692 0.05169401983722778
0.14547901771088353 0.13622027613379148
0.2374670558982707 0.2199459829022808
0.32431201544780835 0.30126519766805665
0.3989796889924001 0.36821099705084137
0.4612742310563291 0.42828081049143085
0.5145837399326214 0.4701929792340663
0.5576975746740553 0.5075680358573132


==> figures/pred/expbeta-policyaware-upper.dat <==
0.01668686165289579 0.018160143440247998
0.05458806202065692 0.05623396037141791
0.14547901771088353 0.141795583033914
0.2374670558982707 0.23008473923605888
0.32431201544780835 0.31465310865931734
0.3989796889924001 0.3811240142017276
0.4612742310563291 0.4406839930060975
0.5145837399326214 0.48755733822362385
0.5576975746740553 0.5228309418684608


==> figures/pred/expbeta-policyaware.dat <==
0.01668686165289579 0.016628843472734574
0.05458806202065692 0.053963990104322845
0.14547901771088353 0.13900792958385275
0.2374670558982707 0.22501536106916983
0.32431201544780835 0.307959153163687
0.3989796889924001 0.3746675056262845
0.4612742310563291 0.4344824017487642
0.5145837399326214 0.47887515872884506
0.5576975746740553 0.515199488862887


==> figures/pred/expbeta-propensity-lower.dat <==
0.01668686165289579 0.014125178878713025
0.05458806202065692 0.051318483850893104
0.14547901771088353 0.13583847361096812
0.2374670558982707 0.21180843064727617
0.32431201544780835 0.27634348465873
0.3989796889924001 0.32995667421925584
0.4612742310563291 0.35680968390184603
0.5145837399326214 0.3727201802727834
0.5576975746740553 0.3585974693594031


==> figures/pred/expbeta-propensity-upper.dat <==
0.01668686165289579 0.016489498946695755
0.05458806202065692 0.055930770483020004
0.14547901771088353 0.14080739983869778
0.2374670558982707 0.2227045588532443
0.32431201544780835 0.29280416049069175
0.3989796889924001 0.3479079437568658
0.4612742310563291 0.379899309055123
0.5145837399326214 0.3994414895675973
0.5576975746740553 0.3952796444360334


==> figures/pred/expbeta-propensity.dat <==
0.01668686165289579 0.01530733891270439
0.05458806202065692 0.053624627166956554
0.14547901771088353 0.13832293672483295
0.2374670558982707 0.21725649475026024
0.32431201544780835 0.28457382257471087
0.3989796889924001 0.3389323089880608
0.4612742310563291 0.3683544964784845
0.5145837399326214 0.38608083492019035
0.5576975746740553 0.37693855689771827


==> figures/pred/expd-balancing-lower.dat <==
0.10762985041016308 0.026293055400929823
0.11573331083595668 0.021549439975709128
0.1542139300090467 0.02519025547511735
0.18073181872350289 0.021914675495081408
0.19587933821787237 0.020493759859045186
0.2359058234366186 0.018496689255561843
0.29748415827014474 0.02559763547820292
0.3388292418054556 0.025670865816617188
0.39727805839319213 0.025333486407540275
0.44995332218762246 0.02734493745875128
0.5576975746740553 0.02858268665678074


==> figures/pred/expd-balancing-upper.dat <==
0.10762985041016308 0.03660666361313319
0.11573331083595668 0.030406256062576374
0.1542139300090467 0.04013415353873923
0.18073181872350289 0.029861872520334738
0.19587933821787237 0.028236813196995916
0.2359058234366186 0.029180738832068575
0.29748415827014474 0.03318802334885954
0.3388292418054556 0.037640329648346224
0.39727805839319213 0.0392471382589294
0.44995332218762246 0.04576643652272295
0.5576975746740553 0.04412115992540605


==> figures/pred/expd-balancing.dat <==
0.10762985041016308 0.031449859507031504
0.11573331083595668 0.02597784801914275
0.1542139300090467 0.03266220450692829
0.18073181872350289 0.025888274007708073
0.19587933821787237 0.02436528652802055
0.2359058234366186 0.02383871404381521
0.29748415827014474 0.029392829413531232
0.3388292418054556 0.03165559773248171
0.39727805839319213 0.03229031233323484
0.44995332218762246 0.036555686990737114
0.5576975746740553 0.036351923291093394


==> figures/pred/expd-baseline-lower.dat <==
0.10762985041016308 0.061554109188591874
0.11573331083595668 0.06669042437429215
0.1542139300090467 0.0952488789791246
0.18073181872350289 0.11483354943469012
0.19587933821787237 0.12038450703941461
0.2359058234366186 0.15369837531212488
0.29748415827014474 0.18882616151091436
0.3388292418054556 0.22172811036486678
0.39727805839319213 0.2629077318894566
0.44995332218762246 0.3145276334285376
0.5576975746740553 0.42373248306850003


==> figures/pred/expd-baseline-upper.dat <==
0.10762985041016308 0.09698594882374388
0.11573331083595668 0.10196893241464713
0.1542139300090467 0.13591006017810747
0.18073181872350289 0.1537587222958586
0.19587933821787237 0.16305373918781285
0.2359058234366186 0.18888675286867712
0.29748415827014474 0.24904095019194578
0.3388292418054556 0.2629958086990543
0.39727805839319213 0.3047823314797127
0.44995332218762246 0.37523801262772616
0.5576975746740553 0.45867786659038495


==> figures/pred/expd-baseline.dat <==
0.10762985041016308 0.07927002900616788
0.11573331083595668 0.08432967839446964
0.1542139300090467 0.11557946957861603
0.18073181872350289 0.13429613586527436
0.19587933821787237 0.14171912311361373
0.2359058234366186 0.171292564090401
0.29748415827014474 0.21893355585143007
0.3388292418054556 0.24236195953196055
0.39727805839319213 0.28384503168458464
0.44995332218762246 0.3448828230281319
0.5576975746740553 0.4412051748294425


==> figures/pred/expd-policyaware-lower.dat <==
0.10762985041016308 0.07429125964984562
0.11573331083595668 0.08497184974116652
0.1542139300090467 0.11723792062022348
0.18073181872350289 0.13868177249214356
0.19587933821787237 0.14725643141001188
0.2359058234366186 0.18552555627287098
0.29748415827014474 0.2334402409919638
0.3388292418054556 0.26917570207794245
0.39727805839319213 0.3339237366878442
0.44995332218762246 0.3774922796790282
0.5576975746740553 0.5075680358573132


==> figures/pred/expd-policyaware-upper.dat <==
0.10762985041016308 0.1104042413162023
0.11573331083595668 0.11985787587855502
0.1542139300090467 0.15481357364615989
0.18073181872350289 0.17701620223719708
0.19587933821787237 0.18700877450673264
0.2359058234366186 0.21828206425610475
0.29748415827014474 0.2910654064062548
0.3388292418054556 0.3109365156301574
0.39727805839319213 0.3630533423023741
0.44995332218762246 0.4273579123224801
0.5576975746740553 0.5228309418684608


==> figures/pred/expd-policyaware.dat <==
0.10762985041016308 0.09234775048302396
0.11573331083595668 0.10241486280986077
0.1542139300090467 0.13602574713319168
0.18073181872350289 0.15784898736467032
0.19587933821787237 0.16713260295837226
0.2359058234366186 0.20190381026448787
0.29748415827014474 0.2622528236991093
0.3388292418054556 0.2900561088540499
0.39727805839319213 0.34848853949510916
0.44995332218762246 0.40242509600075416
0.5576975746740553 0.515199488862887


==> figures/pred/expd-propensity-lower.dat <==
0.10762985041016308 0.057562166340211704
0.11573331083595668 0.06338595493969015
0.1542139300090467 0.0887074408373956
0.18073181872350289 0.10828899994509818
0.19587933821787237 0.11698627407581896
0.2359058234366186 0.1360586359419754
0.29748415827014474 0.1701533543809297
0.3388292418054556 0.2042359989218938
0.39727805839319213 0.23220137212156655
0.44995332218762246 0.26912470494960783
0.5576975746740553 0.3585974693594031


==> figures/pred/expd-propensity-upper.dat <==
0.10762985041016308 0.09156995758894342
0.11573331083595668 0.09515267451481438
0.1542139300090467 0.12431691985445789
0.18073181872350289 0.13891551973920824
0.19587933821787237 0.15112547229894846
0.2359058234366186 0.1664849586821777
0.29748415827014474 0.22425464584867966
0.3388292418054556 0.24131247206659567
0.39727805839319213 0.2654741734596378
0.44995332218762246 0.3336131648987978
0.5576975746740553 0.3952796444360334


==> figures/pred/expd-propensity.dat <==
0.10762985041016308 0.07456606196457756
0.11573331083595668 0.07926931472725227
0.1542139300090467 0.10651218034592674
0.18073181872350289 0.12360225984215321
0.19587933821787237 0.1340558731873837
0.2359058234366186 0.15127179731207654
0.29748415827014474 0.19720400011480468
0.3388292418054556 0.22277423549424474
0.39727805839319213 0.24883777279060218
0.44995332218762246 0.3013689349242028
0.5576975746740553 0.37693855689771827


==> figures/prog/beta-balancing-lower.dat <==
0.029530408407613815 -0.012499263371385929
0.044282536105711263 -0.015819022458672394
0.07876792170898866 -0.015763412498454456
0.11331687566926313 -0.021878193855480822
0.14217611863131105 0.001206446126019195
0.16315891461145188 0.003141982110779165
0.17879882874793707 -0.0002247183984767781
0.1919244138690377 -0.0020634837927608757
0.20362082039646537 -0.0012765878114409102


==> figures/prog/beta-balancing-upper.dat <==
0.029530408407613815 0.01321216692427828
0.044282536105711263 0.03248851966607373
0.07876792170898866 0.05540150183094888
0.11331687566926313 0.08645011562610433
0.14217611863131105 0.12406011262674574
0.16315891461145188 0.14489434802010798
0.17879882874793707 0.14932678226857476
0.1919244138690377 0.14936722216809833
0.20362082039646537 0.15403007136029825


==> figures/prog/beta-balancing.dat <==
0.029530408407613815 0.0003564517764461761
0.044282536105711263 0.00833474860370067
0.07876792170898866 0.01981904466624721
0.11331687566926313 0.03228596088531175
0.14217611863131105 0.06263327937638247
0.16315891461145188 0.07401816506544356
0.17879882874793707 0.074551031935049
0.1919244138690377 0.07365186918766872
0.20362082039646537 0.07637674177442867


==> figures/prog/beta-policyaware-lower.dat <==
0.029530408407613815 -0.01201842989948245
0.044282536105711263 -0.012358477981772694
0.07876792170898866 -0.02039420838376954
0.11331687566926313 -0.014941215299992731
0.14217611863131105 -0.018282710426797542
0.16315891461145188 -0.028042192623994287
0.17879882874793707 -0.03772337386857947
0.1919244138690377 -0.02981483141965268
0.20362082039646537 -0.02815594220849519


==> figures/prog/beta-policyaware-upper.dat <==
0.029530408407613815 -0.004239825780064434
0.044282536105711263 -0.0026189654024224617
0.07876792170898866 -0.011479522712835998
0.11331687566926313 -0.002846393015345944
0.14217611863131105 -0.0060323001443642905
0.16315891461145188 -0.011913872661125834
0.17879882874793707 -0.022242319599430998
0.1919244138690377 -0.013403400551928244
0.20362082039646537 -0.009780108516826725


==> figures/prog/beta-policyaware.dat <==
0.029530408407613815 -0.008129127839773442
0.044282536105711263 -0.007488721692097577
0.07876792170898866 -0.01593686554830277
0.11331687566926313 -0.008893804157669338
0.14217611863131105 -0.012157505285580916
0.16315891461145188 -0.01997803264256006
0.17879882874793707 -0.029982846734005232
0.1919244138690377 -0.02160911598579046
0.20362082039646537 -0.018968025362660956


==> figures/prog/beta-propensity-lower.dat <==
0.029530408407613815 -0.010160824695061901
0.044282536105711263 -0.010763423933591261
0.07876792170898866 -0.015484271427876388
0.11331687566926313 -0.011337777098234896
0.14217611863131105 -0.023480436601127558
0.16315891461145188 -0.03900220023125133
0.17879882874793707 -0.05001613562193479
0.1919244138690377 -0.048628099279132767
0.20362082039646537 -0.049803212461855616


==> figures/prog/beta-propensity-upper.dat <==
0.029530408407613815 -0.004917024946469015
0.044282536105711263 -0.0024097327313690213
0.07876792170898866 -0.006200816627357692
0.11331687566926313 -0.0009894664829241898
0.14217611863131105 -0.01225905386519556
0.16315891461145188 -0.016105682585031096
0.17879882874793707 -0.023931613744994924
0.1919244138690377 -0.019344655061142593
0.20362082039646537 -0.020735086007833158


==> figures/prog/beta-propensity.dat <==
0.029530408407613815 -0.007538924820765458
0.044282536105711263 -0.0065865783324801416
0.07876792170898866 -0.01084254402761704
0.11331687566926313 -0.006163621790579543
0.14217611863131105 -0.01786974523316156
0.16315891461145188 -0.027553941408141214
0.17879882874793707 -0.03697387468346486
0.1919244138690377 -0.03398637717013768
0.20362082039646537 -0.03526914923484439


==> figures/prog/d-balancing-lower.dat <==
0.13439377668854344 0.10330180569313147
0.14695060810379942 -0.013179439588865825
0.15536589521245664 0.03261849568028127
0.1706325793103954 -0.00589489067282932
0.18177428070890173 0.006561186614082087
0.20362082039646537 -0.0012765878114408824
0.21084807773710637 0.04470196450774318
0.22040770941471677 0.01270713006845807
0.23562338451951673 0.030156827026078525
0.2737786215550378 -0.11444463933358946
0.3297912111809989 -0.37739180042268927


==> figures/prog/d-balancing-upper.dat <==
0.13439377668854344 0.19695658058790055
0.14695060810379942 0.11793429769415317
0.15536589521245664 0.14988387583744392
0.1706325793103954 0.12779521141235894
0.18177428070890173 0.15942587972302782
0.20362082039646537 0.15403007136029825
0.21084807773710637 0.195936548159361
0.22040770941471677 0.17372726916061915
0.23562338451951673 0.17857615246874614
0.2737786215550378 0.04843379448031239
0.3297912111809989 -0.3056721518101654


==> figures/prog/d-balancing.dat <==
0.13439377668854344 0.150129193140516
0.14695060810379942 0.05237742905264368
0.15536589521245664 0.0912511857588626
0.1706325793103954 0.060950160369764805
0.18177428070890173 0.08299353316855496
0.20362082039646537 0.07637674177442869
0.21084807773710637 0.12031925633355209
0.22040770941471677 0.0932171996145386
0.23562338451951673 0.10436648974741233
0.2737786215550378 -0.03300542242663854
0.3297912111809989 -0.3415319761164273


==> figures/prog/d-policyaware-lower.dat <==
0.13439377668854344 -0.025485560487843447
0.14695060810379942 -0.016535271765238183
0.15536589521245664 -0.018112363952715062
0.1706325793103954 -0.017604522344455354
0.18177428070890173 -0.03133244060917905
0.20362082039646537 -0.02815594220849519
0.21084807773710637 -0.029085147203822957
0.22040770941471677 -0.029073052393409304
0.23562338451951673 -0.022362206828993897
0.2737786215550378 -0.02321476412153571
0.3297912111809989 0.04761067107938081


==> figures/prog/d-policyaware-upper.dat <==
0.13439377668854344 -0.007386339400666044
0.14695060810379942 -0.004038432362945662
0.15536589521245664 -0.0033736762639961157
0.1706325793103954 -0.004085532973551363
0.18177428070890173 -0.015148869265457207
0.20362082039646537 -0.009780108516826725
0.21084807773710637 -0.014330821951523291
0.22040770941471677 -0.01246775329010669
0.23562338451951673 -0.009105288018054733
0.2737786215550378 0.00454684659825128
0.3297912111809989 0.06780383977836142


==> figures/prog/d-policyaware.dat <==
0.13439377668854344 -0.016435949944254746
0.14695060810379942 -0.010286852064091922
0.15536589521245664 -0.010743020108355589
0.1706325793103954 -0.010845027659003359
0.18177428070890173 -0.02324065493731813
0.20362082039646537 -0.018968025362660956
0.21084807773710637 -0.021707984577673124
0.22040770941471677 -0.020770402841757997
0.23562338451951673 -0.015733747423524316
0.2737786215550378 -0.009333958761642214
0.3297912111809989 0.05770725542887112


==> figures/prog/d-propensity-lower.dat <==
0.13439377668854344 -0.04091873313659614
0.14695060810379942 -0.02071766219000204
0.15536589521245664 -0.03054941112430622
0.1706325793103954 -0.028138616156715587
0.18177428070890173 -0.050502962450484024
0.20362082039646537 -0.049803212461855616
0.21084807773710637 -0.056911633796000845
0.22040770941471677 -0.05241076385286177
0.23562338451951673 -0.059802628183873566
0.2737786215550378 -0.07584647197656921
0.3297912111809989 -0.06503953884632659


==> figures/prog/d-propensity-upper.dat <==
0.13439377668854344 -0.01041170561016208
0.14695060810379942 -0.0011515708654227241
0.15536589521245664 -0.00481609437779092
0.1706325793103954 0.0038135531976673694
0.18177428070890173 -0.01676065510409677
0.20362082039646537 -0.020735086007833158
0.21084807773710637 -0.029969334773739774
0.22040770941471677 -0.025002274795994546
0.23562338451951673 -0.03169337264235213
0.2737786215550378 -0.0392160270656541
0.3297912111809989 -0.03361731825877293


==> figures/prog/d-propensity.dat <==
0.13439377668854344 -0.025665219373379112
0.14695060810379942 -0.010934616527712382
0.15536589521245664 -0.01768275275104857
0.1706325793103954 -0.012162531479524109
0.18177428070890173 -0.0336318087772904
0.20362082039646537 -0.03526914923484439
0.21084807773710637 -0.04344048428487031
0.22040770941471677 -0.03870651932442816
0.23562338451951673 -0.045748000413112846
0.2737786215550378 -0.05753124952111166
0.3297912111809989 -0.049328428552549757


==> figures/prog/expbeta-balancing-lower.dat <==
0.029530408407613815 0.018018736669235653
0.044282536105711263 0.02933350694411768
0.07876792170898866 0.04907378983654763
0.11331687566926313 0.05318404727614637
0.14217611863131105 0.055477855299890855
0.16315891461145188 0.04970848275364751
0.17879882874793707 0.04882896275520511
0.1919244138690377 0.05124201760984779
0.20362082039646537 0.0551395217489532


==> figures/prog/expbeta-balancing-upper.dat <==
0.029530408407613815 0.021884548623390905
0.044282536105711263 0.03558797915949982
0.07876792170898866 0.06572921336947109
0.11331687566926313 0.07876183006622653
0.14217611863131105 0.09120837400856543
0.16315891461145188 0.08590335602067994
0.17879882874793707 0.0860130117645531
0.1919244138690377 0.08961134588675684
0.20362082039646537 0.08986668409042325


==> figures/prog/expbeta-balancing.dat <==
0.029530408407613815 0.01995164264631328
0.044282536105711263 0.03246074305180875
0.07876792170898866 0.05740150160300936
0.11331687566926313 0.06597293867118645
0.14217611863131105 0.07334311465422814
0.16315891461145188 0.06780591938716372
0.17879882874793707 0.0674209872598791
0.1919244138690377 0.07042668174830231
0.20362082039646537 0.07250310291968823


==> figures/prog/expbeta-baseline-lower.dat <==
0.029530408407613815 0.023246527037614133
0.044282536105711263 0.04006902696110238
0.07876792170898866 0.06828524486655785
0.11331687566926313 0.09533967979430735
0.14217611863131105 0.11544727726968393
0.16315891461145188 0.1318229858762901
0.17879882874793707 0.14115981136264316
0.1919244138690377 0.15060570522286817
0.20362082039646537 0.15690193384971543


==> figures/prog/expbeta-baseline-upper.dat <==
0.029530408407613815 0.026683145297918712
0.044282536105711263 0.04700335793942783
0.07876792170898866 0.08585844958497979
0.11331687566926313 0.12356739888658441
0.14217611863131105 0.15567341205928706
0.16315891461145188 0.1791880835308387
0.17879882874793707 0.19193350667774084
0.1919244138690377 0.2056448918241717
0.20362082039646537 0.21432328137074932


==> figures/prog/expbeta-baseline.dat <==
0.029530408407613815 0.024964836167766423
0.044282536105711263 0.043536192450265104
0.07876792170898866 0.07707184722576882
0.11331687566926313 0.10945353934044588
0.14217611863131105 0.1355603446644855
0.16315891461145188 0.1555055347035644
0.17879882874793707 0.166546659020192
0.1919244138690377 0.17812529852351994
0.20362082039646537 0.18561260761023238


==> figures/prog/expbeta-policyaware-lower.dat <==
0.029530408407613815 0.027170299730324775
0.044282536105711263 0.04327689885059571
0.07876792170898866 0.07105981080271487
0.11331687566926313 0.09809626625294435
0.14217611863131105 0.12145089963515472
0.16315891461145188 0.13893634583338008
0.17879882874793707 0.1496900048019536
0.1919244138690377 0.16215867009209706
0.20362082039646537 0.16824376547859488


==> figures/prog/expbeta-policyaware-upper.dat <==
0.029530408407613815 0.03208852706505811
0.044282536105711263 0.05025530483532559
0.07876792170898866 0.08768365343584947
0.11331687566926313 0.1262230603039211
0.14217611863131105 0.160819140043842
0.16315891461145188 0.18374316608923466
0.17879882874793707 0.19945666883961882
0.1919244138690377 0.21595210416381405
0.20362082039646537 0.22585392765927026


==> figures/prog/expbeta-policyaware.dat <==
0.029530408407613815 0.029629413397691443
0.044282536105711263 0.04676610184296065
0.07876792170898866 0.07937173211928217
0.11331687566926313 0.11215966327843273
0.14217611863131105 0.14113501983949836
0.16315891461145188 0.16133975596130737
0.17879882874793707 0.1745733368207862
0.1919244138690377 0.18905538712795555
0.20362082039646537 0.19704884656893257


==> figures/prog/expbeta-propensity-lower.dat <==
0.029530408407613815 0.026745190311170033
0.044282536105711263 0.0429602064945491
0.07876792170898866 0.07098732744599298
0.11331687566926313 0.0955156982860144
0.14217611863131105 0.11434916668435838
0.16315891461145188 0.12965660465236345
0.17879882874793707 0.14063957969873855
0.1919244138690377 0.1454785921113373
0.20362082039646537 0.15031715528295117


==> figures/prog/expbeta-propensity-upper.dat <==
0.029530408407613815 0.03116269718641006
0.044282536105711263 0.048615434606222835
0.07876792170898866 0.08675329667557058
0.11331687566926313 0.1236148906413171
0.14217611863131105 0.15422976014025722
0.16315891461145188 0.17515456479694996
0.17879882874793707 0.18862045143090886
0.1919244138690377 0.19822245617159978
0.20362082039646537 0.20531629346784544


==> figures/prog/expbeta-propensity.dat <==
0.029530408407613815 0.028953943748790047
0.044282536105711263 0.045787820550385966
0.07876792170898866 0.07887031206078178
0.11331687566926313 0.10956529446366575
0.14217611863131105 0.1342894634123078
0.16315891461145188 0.1524055847246567
0.17879882874793707 0.1646300155648237
0.1919244138690377 0.17185052414146854
0.20362082039646537 0.1778167243753983


==> figures/prog/expd-balancing-lower.dat <==
0.13439377668854344 0.06182576594397515
0.14695060810379942 0.053067423951528414
0.15536589521245664 0.050858597746851725
0.1706325793103954 0.05149653091410915
0.18177428070890173 0.052258928796543265
0.20362082039646537 0.0551395217489532
0.21084807773710637 0.04815692003835519
0.22040770941471677 0.04108891970977845
0.23562338451951673 0.039239010428080215
0.2737786215550378 0.0517410477177965
0.3297912111809989 0.0632270809446885


==> figures/prog/expd-balancing-upper.dat <==
0.13439377668854344 0.08176643727798766
0.14695060810379942 0.07090320612610668
0.15536589521245664 0.07487598176596022
0.1706325793103954 0.08062694234713973
0.18177428070890173 0.07383259897151048
0.20362082039646537 0.08986668409042325
0.21084807773710637 0.09318368450543835
0.22040770941471677 0.07875171465226055
0.23562338451951673 0.07866539852175893
0.2737786215550378 0.08525453815127143
0.3297912111809989 0.09298578717172885


==> figures/prog/expd-balancing.dat <==
0.13439377668854344 0.0717961016109814
0.14695060810379942 0.061985315038817546
0.15536589521245664 0.06286728975640597
0.1706325793103954 0.06606173663062444
0.18177428070890173 0.06304576388402687
0.20362082039646537 0.07250310291968823
0.21084807773710637 0.07067030227189677
0.22040770941471677 0.059920317181019506
0.23562338451951673 0.05895220447491957
0.2737786215550378 0.06849779293453397
0.3297912111809989 0.07810643405820868


==> figures/prog/expd-baseline-lower.dat <==
0.13439377668854344 0.10675762779711431
0.14695060810379942 0.115734106019477
0.15536589521245664 0.11843477886987369
0.1706325793103954 0.12869774320163502
0.18177428070890173 0.13891091181463153
0.20362082039646537 0.15690193384971543
0.21084807773710637 0.15946813075344504
0.22040770941471677 0.1667242115607224
0.23562338451951673 0.18078716854232307
0.2737786215550378 0.21676631843359428
0.3297912111809989 0.2650875113480102


==> figures/prog/expd-baseline-upper.dat <==
0.13439377668854344 0.155230748750914
0.14695060810379942 0.15989488500359386
0.15536589521245664 0.16782378968903133
0.1706325793103954 0.18598207128215755
0.18177428070890173 0.18941906024036778
0.20362082039646537 0.21432328137074932
0.21084807773710637 0.21865342742195412
0.22040770941471677 0.22104948769839536
0.23562338451951673 0.23030162077765737
0.2737786215550378 0.2630517427652762
0.3297912111809989 0.31323755879854415


==> figures/prog/expd-baseline.dat <==
0.13439377668854344 0.13099418827401416
0.14695060810379942 0.13781449551153543
0.15536589521245664 0.1431292842794525
0.1706325793103954 0.15733990724189628
0.18177428070890173 0.16416498602749965
0.20362082039646537 0.18561260761023238
0.21084807773710637 0.18906077908769958
0.22040770941471677 0.19388684962955888
0.23562338451951673 0.20554439465999022
0.2737786215550378 0.23990903059943525
0.3297912111809989 0.28916253507327716


==> figures/prog/expd-policyaware-lower.dat <==
0.13439377668854344 0.1090742347668282
0.14695060810379942 0.12136729957233652
0.15536589521245664 0.1255494513878895
0.1706325793103954 0.13860528570415284
0.18177428070890173 0.14960893459704427
0.20362082039646537 0.16824376547859488
0.21084807773710637 0.17316253442135887
0.22040770941471677 0.18198597313654502
0.23562338451951673 0.19655659731498107
0.2737786215550378 0.23347007799975028
0.3297912111809989 0.2858644329279604


==> figures/prog/expd-policyaware-upper.dat <==
0.13439377668854344 0.15519562013965615
0.14695060810379942 0.16319188665962162
0.15536589521245664 0.17241773393904578
0.1706325793103954 0.19538944764779834
0.18177428070890173 0.2005028293017586
0.20362082039646537 0.22585392765927026
0.21084807773710637 0.23269865175754673
0.22040770941471677 0.23514407206195953
0.23562338451951673 0.24631569445162946
0.2737786215550378 0.28046231544819455
0.3297912111809989 0.3339938069624133


==> figures/prog/expd-policyaware.dat <==
0.13439377668854344 0.13213492745324218
0.14695060810379942 0.14227959311597907
0.15536589521245664 0.14898359266346764
0.1706325793103954 0.1669973666759756
0.18177428070890173 0.17505588194940144
0.20362082039646537 0.19704884656893257
0.21084807773710637 0.2029305930894528
0.22040770941471677 0.20856502259925228
0.23562338451951673 0.22143614588330526
0.2737786215550378 0.2569661967239724
0.3297912111809989 0.30992911994518685


==> figures/prog/expd-propensity-lower.dat <==
0.13439377668854344 0.10606830577617714
0.14695060810379942 0.11379961115139056
0.15536589521245664 0.11682906984324043
0.1706325793103954 0.12478049701501359
0.18177428070890173 0.13635573525111455
0.20362082039646537 0.1503171552829512
0.21084807773710637 0.14928864276343634
0.22040770941471677 0.15270519900818125
0.23562338451951673 0.16308009931227874
0.2737786215550378 0.1928060671857048
0.3297912111809989 0.23393738196794217


==> figures/prog/expd-propensity-upper.dat <==
0.13439377668854344 0.14634415833169606
0.14695060810379942 0.15157811612881558
0.15536589521245664 0.16045254703237277
0.1706325793103954 0.17978891738401387
0.18177428070890173 0.18468595458138287
0.20362082039646537 0.2053162934678454
0.21084807773710637 0.20737522304575612
0.22040770941471677 0.20473373922586857
0.23562338451951673 0.21337520484934952
0.2737786215550378 0.24304754007408308
0.3297912111809989 0.2862408702983055


==> figures/prog/expd-propensity.dat <==
0.13439377668854344 0.1262062320539366
0.14695060810379942 0.13268886364010307
0.15536589521245664 0.1386408084378066
0.1706325793103954 0.15228470719951373
0.18177428070890173 0.1605208449162487
0.20362082039646537 0.1778167243753983
0.21084807773710637 0.17833193290459623
0.22040770941471677 0.1787194691170249
0.23562338451951673 0.18822765208081413
0.2737786215550378 0.21792680362989394
0.3297912111809989 0.26008912613312385

